Exploring Tradeoffs in Spiking Neural Networks

Spiking Neural Networks (SNNs) have emerged as a promising alternative to traditional Deep Neural Networks for low-power computing. However, the effectiveness of SNNs is not solely determined by their performance but also by their energy consumption, prediction speed, and robustness to noise. The recent method Fast \& Deep, along with others, achieves fast and energy-efficient computation by constraining neurons to fire at most once. Known as Time-To-First-Spike (TTFS), this constraint however restricts the capabilities of SNNs in many aspects. In this work, we explore the relationships between performance, energy consumption, speed and stability when using this constraint. More precisely, we highlight the existence of tradeoffs where performance and robustness are gained at the cost of sparsity and prediction latency. To improve these tradeoffs, we propose a relaxed version of Fast \& Deep that allows for multiple spikes per neuron. Our experiments show that relaxing the spike constraint provides higher performance while also benefiting from faster convergence, similar sparsity, comparable prediction latency, and better robustness to noise compared to TTFS SNNs. By highlighting the limitations of TTFS and demonstrating the advantages of unconstrained SNNs we provide valuable insight for the development of effective learning strategies for neuromorphic computing.

==> Figures/activity_distribution.csv <==
Neuron_index,Label,TTFS 0 1,TTFS 1 1,Rate
0,0,0.9979591836734694,0.8214285714285714,0.0
1,0,1.0,0.2602040816326531,0.012244897959183673
2,0,1.0,0.003061224489795918,0.02142857142857143
3,0,0.02346938775510204,0.0,0.0
4,0,0.6010204081632653,0.9989795918367347,0.003061224489795918
5,0,1.0,0.11020408163265306,0.0020408163265306124
6,0,0.9989795918367347,0.24897959183673468,0.186734693877551
7,0,0.9948979591836735,0.996938775510204,1.073469387755102
8,0,0.9122448979591836,0.2316326530612245,0.0010204081632653062
9,0,1.0,0.0163265306122449,0.02857142857142857
10,0,0.7520408163265306,0.5948979591836735,0.026530612244897958
11,0,0.7775510204081633,0.8744897959183674,0.00510204081632653
12,0,0.9448979591836735,0.13673469387755102,0.04693877551020408
13,0,0.6928571428571428,0.006122448979591836,0.0020408163265306124
14,0,0.0336734693877551,0.13673469387755102,0.006122448979591836
15,0,0.0,0.37448979591836734,0.007142857142857143
16,0,0.9928571428571429,0.26326530612244897,0.07755102040816327
17,0,0.1663265306122449,0.024489795918367346,0.006122448979591836
18,0,1.0,0.186734693877551,0.06428571428571428
19,0,1.0,0.8459183673469388,0.2785714285714286
20,0,0.8561224489795919,0.00816326530612245,0.004081632653061225
21,0,0.5714285714285714,0.0,2.0408163265306123
22,0,0.996938775510204,0.11224489795918367,0.006122448979591836
23,0,0.0010204081632653062,0.8826530612244898,0.0010204081632653062
24,0,0.9989795918367347,0.08469387755102041,0.01020408163265306
25,0,0.0,0.8285714285714286,0.02040816326530612
26,0,0.014285714285714285,0.17551020408163265,0.4642857142857143
27,0,0.0326530612244898,0.02040816326530612,0.1336734693877551
28,0,0.014285714285714285,0.02040816326530612,0.06326530612244897
29,0,1.0,0.017346938775510204,0.017346938775510204
30,0,1.0,0.05714285714285714,0.0826530612244898
31,0,0.9989795918367347,0.044897959183673466,0.0010204081632653062
32,0,1.0,0.9928571428571429,0.015306122448979591
33,0,0.996938775510204,0.017346938775510204,0.0
34,0,0.9938775510204082,0.03469387755102041,0.1683673469387755
35,0,1.0,0.009183673469387756,0.02040816326530612
36,0,0.9989795918367347,0.06428571428571428,0.02040816326530612
37,0,1.0,0.25510204081632654,0.11530612244897959
38,0,0.8918367346938776,0.0326530612244898,0.0010204081632653062
39,0,0.9857142857142858,0.015306122448979591,0.04081632653061224
40,0,0.9520408163265306,0.009183673469387756,0.004081632653061225
41,0,0.00510204081632653,0.28877551020408165,0.0336734693877551
42,0,0.0,0.0,0.013265306122448979
43,0,0.9948979591836735,1.0,0.04183673469387755
44,0,0.8693877551020408,0.014285714285714285,0.01020408163265306
45,0,1.0,0.05,0.026530612244897958
46,0,1.0,0.006122448979591836,0.007142857142857143
47,0,0.7795918367346939,0.05510204081632653,0.2969387755102041
48,0,1.0,0.022448979591836733,0.12040816326530612
49,0,1.0,0.019387755102040816,0.0020408163265306124
50,0,0.9979591836734694,0.7377551020408163,0.18061224489795918
51,0,0.3193877551020408,0.00510204081632653,0.003061224489795918
52,0,0.9295918367346939,0.12040816326530612,0.05612244897959184
53,0,0.09387755102040816,0.26326530612244897,0.04591836734693878
54,0,1.0,0.009183673469387756,0.15510204081632653
55,0,1.0,0.1836734693877551,0.05
56,0,0.8816326530612245,0.00510204081632653,0.01020408163265306
57,0,0.8163265306122449,0.044897959183673466,0.058163265306122446
58,0,1.0,0.07040816326530612,0.0
59,0,0.996938775510204,0.0020408163265306124,0.019387755102040816
60,0,1.0,0.02040816326530612,0.0
61,0,0.6602040816326531,0.07244897959183673,0.0336734693877551
62,0,0.9959183673469387,0.7857142857142857,0.27448979591836736
63,0,1.0,0.3551020408163265,0.29285714285714287
64,0,1.0,0.03571428571428571,0.17653061224489797
65,0,0.9479591836734694,1.0,0.20816326530612245
66,0,0.2153061224489796,0.5255102040816326,0.007142857142857143
67,0,0.44285714285714284,0.00510204081632653,0.0010204081632653062
68,0,1.0,0.12040816326530612,0.0326530612244898
69,0,0.9193877551020408,0.8418367346938775,0.03979591836734694
70,0,1.0,0.2724489795918367,0.463265306122449
71,0,0.0,0.0,0.0
72,0,0.9612244897959183,0.0,0.004081632653061225
73,0,0.8653061224489796,0.22653061224489796,0.0
74,0,0.9989795918367347,0.04591836734693878,0.012244897959183673
75,0,0.8653061224489796,0.003061224489795918,0.17346938775510204
76,0,0.0010204081632653062,0.03877551020408163,0.0326530612244898
77,0,0.7510204081632653,0.41122448979591836,0.004081632653061225
78,0,0.9989795918367347,0.003061224489795918,0.00510204081632653
79,0,0.9132653061224489,0.5142857142857142,0.00816326530612245
80,0,0.9959183673469387,0.00816326530612245,0.007142857142857143
81,0,0.0,0.011224489795918367,0.004081632653061225
82,0,1.0,0.860204081632653,0.00510204081632653
83,0,0.9989795918367347,0.0,0.01020408163265306
84,0,1.0,0.44387755102040816,0.012244897959183673
85,0,0.08163265306122448,1.0,0.0010204081632653062
86,0,0.9938775510204082,0.003061224489795918,0.1673469387755102
87,0,0.5204081632653061,0.2897959183673469,0.0020408163265306124
88,0,1.0,0.1346938775510204,0.2673469387755102
89,0,1.0,0.019387755102040816,0.01020408163265306
90,0,0.8551020408163266,0.17959183673469387,0.17551020408163265
91,0,0.9897959183673469,0.014285714285714285,0.003061224489795918
92,0,0.9295918367346939,0.4806122448979592,0.036734693877551024
93,0,0.9979591836734694,0.0,0.015306122448979591
94,0,1.0,0.0010204081632653062,0.07959183673469387
95,0,1.0,0.24489795918367346,0.24183673469387756
96,0,0.9489795918367347,0.826530612244898,0.018367346938775512
97,0,0.8734693877551021,0.8918367346938776,0.007142857142857143
98,0,0.9530612244897959,0.01020408163265306,0.004081632653061225
99,0,1.0,0.0,0.0
100,0,1.0,0.13979591836734695,0.003061224489795918
101,0,0.9744897959183674,0.9816326530612245,0.03775510204081633
102,0,0.1663265306122449,0.018367346938775512,0.0
103,0,0.9622448979591837,0.2153061224489796,0.0
104,0,0.4714285714285714,0.003061224489795918,0.1
105,0,0.9989795918367347,0.1826530612244898,0.0010204081632653062
106,0,1.0,0.00510204081632653,0.006122448979591836
107,0,0.11734693877551021,0.00816326530612245,0.013265306122448979
108,0,1.0,0.1489795918367347,0.0
109,0,0.9918367346938776,0.0,0.14081632653061224
110,0,1.0,0.0020408163265306124,0.0
111,0,0.9897959183673469,0.35408163265306125,0.006122448979591836
112,0,0.012244897959183673,0.14387755102040817,0.07142857142857142
113,0,1.0,0.09183673469387756,0.04897959183673469
114,0,0.0010204081632653062,0.34591836734693876,0.27653061224489794
115,0,0.9897959183673469,0.017346938775510204,0.022448979591836733
116,0,0.6857142857142857,0.5010204081632653,0.0020408163265306124
117,0,1.0,0.04591836734693878,0.09897959183673469
118,0,0.5102040816326531,0.24081632653061225,0.0010204081632653062
119,0,0.43673469387755104,0.02040816326530612,0.0020408163265306124
120,0,0.9459183673469388,0.04285714285714286,0.011224489795918367
121,0,0.7795918367346939,0.1826530612244898,3.363265306122449
122,0,1.0,0.03163265306122449,0.01020408163265306
123,0,0.9785714285714285,0.02142857142857143,0.0653061224489796
124,0,0.6928571428571428,0.0,0.10102040816326531
125,0,1.0,0.6928571428571428,0.12551020408163266
126,0,1.0,0.2,0.04285714285714286
127,0,0.6153061224489796,0.0010204081632653062,0.923469387755102
128,0,1.0,0.0010204081632653062,0.01020408163265306
129,0,0.9948979591836735,0.003061224489795918,0.004081632653061225
130,0,0.9989795918367347,0.09081632653061225,0.013265306122448979
131,0,0.0010204081632653062,0.11428571428571428,0.01020408163265306
132,0,0.9959183673469387,0.0673469387755102,0.02142857142857143
133,0,0.9989795918367347,0.5510204081632653,0.0
134,0,0.8336734693877551,0.003061224489795918,0.027551020408163266
135,0,0.9989795918367347,0.07653061224489796,0.03877551020408163
136,0,0.05102040816326531,0.0010204081632653062,0.003061224489795918
137,0,0.8969387755102041,0.007142857142857143,0.007142857142857143
138,0,0.9959183673469387,0.22448979591836735,0.0010204081632653062
139,0,0.9306122448979591,0.026530612244897958,0.04285714285714286
140,0,0.0163265306122449,0.0,0.0010204081632653062
141,0,1.0,0.9142857142857143,0.0326530612244898
142,0,0.05,0.04081632653061224,0.11530612244897959
143,0,0.9989795918367347,0.31326530612244896,0.0010204081632653062
144,0,1.0,0.003061224489795918,0.011224489795918367
145,0,0.7948979591836735,0.35816326530612247,0.2163265306122449
146,0,0.9928571428571429,0.04285714285714286,0.5010204081632653
147,0,1.0,0.11632653061224489,0.08673469387755102
148,0,0.9989795918367347,0.0,0.08469387755102041
149,0,1.0,0.8438775510204082,0.00816326530612245
150,0,0.00816326530612245,0.0020408163265306124,0.22040816326530613
151,0,0.996938775510204,0.9938775510204082,0.003061224489795918
152,0,0.886734693877551,0.10816326530612246,0.05204081632653061
153,0,0.00510204081632653,0.9530612244897959,0.07346938775510205
154,0,0.9061224489795918,0.23775510204081632,0.0
155,0,0.9224489795918367,0.006122448979591836,0.09795918367346938
156,0,0.6255102040816326,0.13979591836734695,0.03469387755102041
157,0,0.0,0.004081632653061225,0.13163265306122449
158,0,0.986734693877551,0.46938775510204084,0.0
159,0,0.9948979591836735,0.0,0.01020408163265306
160,0,0.4816326530612245,0.00510204081632653,0.00816326530612245
161,0,1.0,0.003061224489795918,0.02142857142857143
162,0,1.0,0.14081632653061224,0.00510204081632653
163,0,0.8020408163265306,0.01020408163265306,0.0
164,0,0.9275510204081633,0.0010204081632653062,0.0
165,0,0.8091836734693878,0.007142857142857143,0.004081632653061225
166,0,0.058163265306122446,0.004081632653061225,0.0
167,0,0.996938775510204,0.06326530612244897,0.003061224489795918
168,0,0.6816326530612244,0.6153061224489796,0.11224489795918367
169,0,0.9214285714285714,0.6836734693877551,0.05918367346938776
170,0,0.9989795918367347,0.2938775510204082,0.08163265306122448
171,0,0.9336734693877551,0.012244897959183673,0.32040816326530613
172,0,1.0,0.2785714285714286,0.006122448979591836
173,0,0.0020408163265306124,0.0,0.05204081632653061
174,0,0.9826530612244898,0.044897959183673466,0.004081632653061225
175,0,0.9704081632653061,0.08673469387755102,0.0
176,0,1.0,0.5183673469387755,0.003061224489795918
177,0,0.9887755102040816,0.10612244897959183,0.0020408163265306124
178,0,0.996938775510204,0.09489795918367347,0.006122448979591836
179,0,1.0,1.0,0.05102040816326531
180,0,0.5775510204081633,1.0,0.07040816326530612
181,0,0.936734693877551,0.07346938775510205,0.007142857142857143
182,0,0.9714285714285714,0.0,0.0010204081632653062
183,0,0.9887755102040816,0.004081632653061225,0.17755102040816326
184,0,0.9928571428571429,0.5051020408163265,0.03877551020408163
185,0,0.9918367346938776,0.11122448979591837,0.0
186,0,0.025510204081632654,0.08469387755102041,0.003061224489795918
187,0,0.9816326530612245,0.007142857142857143,0.0
188,0,1.0,0.02040816326530612,0.00510204081632653
189,0,0.9755102040816327,0.0010204081632653062,0.0
190,0,0.9948979591836735,0.06020408163265306,0.0
191,0,0.986734693877551,0.011224489795918367,0.0020408163265306124
192,0,0.9693877551020408,0.0020408163265306124,0.006122448979591836
193,0,1.0,0.014285714285714285,0.00510204081632653
194,0,1.0,0.0163265306122449,0.03163265306122449
195,0,1.0,0.10918367346938776,0.2755102040816326
196,0,1.0,0.09081632653061225,0.0010204081632653062
197,0,1.0,0.02346938775510204,0.007142857142857143
198,0,1.0,0.03775510204081633,0.0
199,0,1.0,0.2540816326530612,0.02346938775510204
0,1,0.44757709251101324,0.6889867841409691,0.8140969162995595
1,1,1.0,0.0,0.0828193832599119
2,1,0.9964757709251101,0.11013215859030837,0.02555066079295154
3,1,0.0,0.0,0.007929515418502203
4,1,0.04405286343612335,0.9991189427312775,0.6933920704845815
5,1,0.2986784140969163,0.0,2.7118942731277533
6,1,0.44757709251101324,0.160352422907489,0.028193832599118944
7,1,0.9797356828193833,1.0,2.937444933920705
8,1,0.9436123348017621,0.5903083700440529,0.0
9,1,0.16740088105726872,0.21233480176211453,0.0052863436123348016
10,1,0.02643171806167401,0.02907488986784141,0.0
11,1,0.7814977973568282,0.8986784140969163,0.3365638766519824
12,1,0.6837004405286343,0.033480176211453744,0.4863436123348018
13,1,0.7110132158590309,0.0,0.06079295154185022
14,1,0.04140969162995595,0.20176211453744494,0.001762114537444934
15,1,0.001762114537444934,0.2801762114537445,0.018502202643171806
16,1,0.9515418502202643,0.03436123348017621,0.9779735682819384
17,1,0.5638766519823789,0.40881057268722465,0.0026431718061674008
18,1,0.10484581497797357,0.04405286343612335,0.03259911894273128
19,1,0.9885462555066079,0.0,0.003524229074889868
20,1,0.21762114537444935,0.5515418502202644,0.25903083700440527
21,1,0.7480176211453744,0.0,0.015859030837004406
22,1,0.42731277533039647,0.015859030837004406,0.03612334801762115
23,1,0.06167400881057269,0.533920704845815,0.000881057268722467
24,1,1.0,0.20616740088105726,0.0026431718061674008
25,1,0.1277533039647577,0.1814977973568282,0.004405286343612335
26,1,0.6616740088105727,0.08634361233480176,0.007929515418502203
27,1,0.19823788546255505,0.5806167400881057,0.0
28,1,0.015859030837004406,0.10837004405286343,0.014977973568281937
29,1,0.8766519823788547,0.0,0.004405286343612335
30,1,0.7136563876651982,0.02555066079295154,7.2837004405286345
31,1,0.973568281938326,0.13920704845814977,0.9753303964757709
32,1,0.8563876651982378,0.9841409691629956,0.6784140969162996
33,1,0.3392070484581498,0.003524229074889868,1.224669603524229
34,1,1.0,0.09515418502202644,0.01145374449339207
35,1,0.9885462555066079,0.8449339207048459,0.0
36,1,0.8185022026431719,0.0026431718061674008,0.000881057268722467
37,1,0.9541850220264317,0.0986784140969163,0.4008810572687225
38,1,0.4,0.9929515418502203,0.7568281938325991
39,1,0.9982378854625551,0.0,0.0
40,1,1.0,0.3964757709251101,0.030837004405286344
41,1,0.5982378854625551,0.0,0.9621145374449339
42,1,0.0,0.0026431718061674008,0.07400881057268723
43,1,0.003524229074889868,1.0,0.08546255506607929
44,1,0.5013215859030837,0.024669603524229075,0.000881057268722467
45,1,0.9726872246696036,0.8511013215859031,0.001762114537444934
46,1,0.053744493392070485,0.3585903083700441,0.0
47,1,0.0,0.001762114537444934,0.0
48,1,0.9770925110132158,0.11806167400881057,0.0052863436123348016
49,1,0.2907488986784141,0.0,0.04317180616740088
50,1,0.9938325991189427,0.0,0.2343612334801762
51,1,0.09691629955947137,0.000881057268722467,0.009691629955947136
52,1,1.0,0.36123348017621143,0.20176211453744494
53,1,0.8422907488986784,0.31013215859030835,0.000881057268722467
54,1,1.0,0.0,0.13303964757709252
55,1,0.4933920704845815,0.5030837004405286,0.04140969162995595
56,1,0.42466960352422906,0.003524229074889868,0.03436123348017621
57,1,1.0,0.20616740088105726,0.6493392070484582
58,1,0.9991189427312775,0.0052863436123348016,0.0
59,1,0.9885462555066079,0.8387665198237886,3.9145374449339205
60,1,1.0,0.2696035242290749,0.001762114537444934
61,1,0.0,0.02643171806167401,0.15418502202643172
62,1,0.9488986784140969,0.4845814977973568,0.28986784140969163
63,1,0.9638766519823788,0.2422907488986784,0.0
64,1,1.0,0.0,0.0
65,1,0.9938325991189427,0.7770925110132159,0.07048458149779736
66,1,0.9982378854625551,0.01762114537444934,0.0
67,1,0.8907488986784141,0.0960352422907489,0.000881057268722467
68,1,0.694273127753304,0.007048458149779736,0.7929515418502202
69,1,1.0,0.9991189427312775,0.44052863436123346
70,1,1.0,0.00881057268722467,0.7286343612334801
71,1,0.0,0.004405286343612335,0.0
72,1,0.7092511013215859,0.0,0.04757709251101322
73,1,0.9224669603524229,0.4281938325991189,2.1277533039647576
74,1,0.0907488986784141,0.000881057268722467,0.08986784140969163
75,1,0.8281938325991189,0.5409691629955947,0.0
76,1,0.7515418502202643,0.003524229074889868,1.4845814977973568
77,1,0.9083700440528635,0.010572687224669603,0.0
78,1,0.9920704845814978,0.000881057268722467,0.36123348017621143
79,1,0.06607929515418502,0.21233480176211453,0.23083700440528634
80,1,0.9947136563876652,0.000881057268722467,0.027312775330396475
81,1,0.006167400881057269,0.00881057268722467,0.003524229074889868
82,1,0.7964757709251101,0.007929515418502203,0.08370044052863436
83,1,0.9312775330396476,0.0,1.7859030837004406
84,1,0.7330396475770925,0.38237885462555066,0.028193832599118944
85,1,0.15506607929515417,1.0,0.1066079295154185
86,1,1.0,0.000881057268722467,0.07312775330396476
87,1,0.012334801762114538,0.173568281938326,0.4035242290748899
88,1,0.9991189427312775,0.3744493392070485,0.016740088105726872
89,1,0.8828193832599119,0.001762114537444934,0.19559471365638767
90,1,0.9929515418502203,0.01145374449339207,0.05991189427312775
91,1,0.8704845814977974,0.003524229074889868,0.0
92,1,0.9577092511013215,0.5083700440528635,0.010572687224669603
93,1,0.5770925110132159,0.6519823788546255,0.013215859030837005
94,1,0.9991189427312775,0.0,0.0
95,1,0.7039647577092512,0.46519823788546255,0.7198237885462555
96,1,1.0,0.04140969162995595,0.13832599118942732
97,1,1.0,0.9330396475770925,0.021145374449339206
98,1,0.9991189427312775,0.0,0.0
99,1,0.9991189427312775,0.0,0.007929515418502203
100,1,0.4290748898678414,0.6801762114537445,0.19383259911894274
101,1,0.9497797356828194,0.0,0.09691629955947137
102,1,0.12158590308370044,0.4352422907488987,0.05286343612334802
103,1,0.9991189427312775,0.0026431718061674008,2.1418502202643173
104,1,0.3022026431718062,0.009691629955947136,0.33480176211453744
105,1,0.5638766519823789,0.05638766519823789,0.00881057268722467
106,1,1.0,0.044933920704845816,0.3629955947136564
107,1,0.9991189427312775,0.32863436123348017,0.0
108,1,0.9973568281938326,0.028193832599118944,0.5726872246696035
109,1,0.986784140969163,0.0,0.0
110,1,0.5145374449339207,0.0,0.012334801762114538
111,1,0.9400881057268723,0.6916299559471366,0.004405286343612335
112,1,0.5682819383259912,0.001762114537444934,0.0
113,1,1.0,0.25462555066079295,0.028193832599118944
114,1,0.0,0.02378854625550661,0.06079295154185022
115,1,0.9814977973568282,0.000881057268722467,0.000881057268722467
116,1,1.0,0.0,0.0
117,1,0.7427312775330397,0.0,0.03436123348017621
118,1,0.25903083700440527,0.0,1.439647577092511
119,1,1.0,0.000881057268722467,0.0
120,1,0.3277533039647577,0.000881057268722467,0.0
121,1,1.0,0.012334801762114538,0.004405286343612335
122,1,0.36387665198237884,0.0881057268722467,0.00881057268722467
123,1,0.2986784140969163,0.4775330396475771,1.6158590308370044
124,1,0.01762114537444934,0.019383259911894272,0.014977973568281937
125,1,1.0,0.07929515418502203,0.17180616740088106
126,1,0.9039647577092511,0.0,0.0026431718061674008
127,1,0.16651982378854627,0.0,0.0
128,1,0.4572687224669604,0.007929515418502203,0.0881057268722467
129,1,0.9550660792951542,0.000881057268722467,0.001762114537444934
130,1,0.6713656387665198,0.7894273127753304,0.12422907488986784
131,1,0.02378854625550661,0.0026431718061674008,0.20352422907488987
132,1,0.9850220264317181,0.06167400881057269,0.007929515418502203
133,1,0.9973568281938326,0.36651982378854625,0.333920704845815
134,1,0.813215859030837,0.003524229074889868,0.12158590308370044
135,1,0.505726872246696,0.0,0.0
136,1,0.044933920704845816,0.000881057268722467,0.007048458149779736
137,1,0.06167400881057269,0.6440528634361233,0.06255506607929516
138,1,0.37180616740088107,0.013215859030837005,0.0
139,1,0.9859030837004406,0.014977973568281937,0.006167400881057269
140,1,0.7894273127753304,0.0,0.0
141,1,0.8616740088105727,0.5973568281938326,0.000881057268722467
142,1,0.7762114537444934,0.000881057268722467,0.0
143,1,0.8678414096916299,0.1171806167400881,0.10308370044052863
144,1,0.8607929515418502,0.000881057268722467,0.007048458149779736
145,1,0.9991189427312775,0.051982378854625554,0.0
146,1,0.9991189427312775,0.16299559471365638,0.019383259911894272
147,1,0.9788546255506608,0.0,0.027312775330396475
148,1,0.31894273127753303,0.0,0.0
149,1,0.9991189427312775,0.9074889867841409,0.018502202643171806
150,1,0.0,0.0,0.055506607929515416
151,1,0.7903083700440529,0.7947136563876652,0.0
152,1,1.0,0.029955947136563875,1.2325991189427312
153,1,0.0,0.9991189427312775,2.236123348017621
154,1,0.10308370044052863,0.022026431718061675,1.13568281938326
155,1,0.920704845814978,0.001762114537444934,0.16299559471365638
156,1,1.0,0.3048458149779736,0.05638766519823789
157,1,0.000881057268722467,0.003524229074889868,0.0
158,1,0.7612334801762115,0.000881057268722467,1.869603524229075
159,1,0.2211453744493392,0.0,0.001762114537444934
160,1,0.9991189427312775,0.19647577092511012,0.024669603524229075
161,1,0.9947136563876652,0.0,1.9920704845814978
162,1,0.7656387665198238,0.4370044052863436,0.20881057268722467
163,1,0.9629955947136564,0.04052863436123348,0.000881057268722467
164,1,0.34185022026431716,0.044933920704845816,0.6889867841409691
165,1,0.24669603524229075,0.0,0.0052863436123348016
166,1,0.08986784140969163,0.050220264317180616,0.015859030837004406
167,1,0.8167400881057268,0.36387665198237884,0.13127753303964756
168,1,0.35594713656387666,0.02290748898678414,0.0
169,1,0.785022026431718,0.0052863436123348016,0.08105726872246696
170,1,0.9621145374449339,0.747136563876652,0.43171806167400884
171,1,1.0,0.9621145374449339,0.02555066079295154
172,1,0.8740088105726872,0.007929515418502203,0.000881057268722467
173,1,0.9171806167400881,0.0,0.0
174,1,0.5392070484581498,0.5321585903083701,0.003524229074889868
175,1,0.9991189427312775,0.00881057268722467,0.000881057268722467
176,1,0.7797356828193832,0.48370044052863437,0.09691629955947137
177,1,0.9770925110132158,0.0,0.055506607929515416
178,1,1.0,0.694273127753304,0.3832599118942731
179,1,0.47577092511013214,1.0,0.027312775330396475
180,1,0.9920704845814978,1.0,0.0
181,1,0.9841409691629956,0.000881057268722467,0.333920704845815
182,1,0.6044052863436123,0.0,0.0
183,1,0.947136563876652,0.000881057268722467,0.0
184,1,0.09779735682819383,0.36916299559471366,0.0
185,1,0.2537444933920705,0.10308370044052863,0.0
186,1,0.42026431718061674,0.3682819383259912,0.08898678414096917
187,1,1.0,0.00881057268722467,1.520704845814978
188,1,1.0,0.02026431718061674,0.3198237885462555
189,1,0.3224669603524229,0.6881057268722467,0.000881057268722467
190,1,0.9841409691629956,0.0026431718061674008,0.006167400881057269
191,1,1.0,0.2511013215859031,0.05110132158590308
192,1,0.001762114537444934,0.015859030837004406,0.01762114537444934
193,1,1.0,0.010572687224669603,0.2696035242290749
194,1,0.2801762114537445,0.9929515418502203,0.0
195,1,1.0,0.012334801762114538,0.000881057268722467
196,1,0.8704845814977974,0.8123348017621146,0.0
197,1,0.9982378854625551,0.033480176211453744,0.28810572687224667
198,1,1.0,0.5198237885462555,0.03612334801762115
199,1,0.8255506607929516,0.04581497797356828,0.17004405286343613
0,2,0.9922480620155039,0.46124031007751937,0.0009689922480620155
1,2,0.9835271317829457,0.020348837209302327,0.22965116279069767
2,2,0.9961240310077519,0.01065891472868217,0.060077519379844964
3,2,0.0,0.0009689922480620155,0.003875968992248062
4,2,0.5571705426356589,1.0,0.045542635658914726
5,2,0.9738372093023255,0.006782945736434108,0.04844961240310078
6,2,0.9951550387596899,0.2248062015503876,0.035852713178294575
7,2,0.9689922480620154,1.0,0.6114341085271318
8,2,0.7877906976744186,0.4321705426356589,0.01065891472868217
9,2,0.9912790697674418,0.2374031007751938,0.006782945736434108
10,2,0.7432170542635659,0.08914728682170543,0.06395348837209303
11,2,0.9515503875968992,0.8071705426356589,0.0029069767441860465
12,2,0.6288759689922481,0.10852713178294573,0.14631782945736435
13,2,0.7306201550387597,0.04844961240310078,0.014534883720930232
14,2,0.1569767441860465,0.5581395348837209,0.01937984496124031
15,2,0.0,0.2451550387596899,0.001937984496124031
16,2,0.9651162790697675,0.8488372093023255,0.05813953488372093
17,2,0.811046511627907,0.035852713178294575,0.003875968992248062
18,2,0.9941860465116279,0.00872093023255814,1.193798449612403
19,2,0.9593023255813954,0.07461240310077519,0.10174418604651163
20,2,0.2713178294573643,0.19186046511627908,0.0048449612403100775
21,2,0.9496124031007752,0.0009689922480620155,0.031007751937984496
22,2,0.8498062015503876,0.031007751937984496,0.14922480620155038
23,2,0.14534883720930233,0.7538759689922481,0.015503875968992248
24,2,1.0,0.020348837209302327,0.01937984496124031
25,2,0.014534883720930232,0.3846899224806202,0.044573643410852716
26,2,0.055232558139534885,0.562984496124031,0.40988372093023256
27,2,0.025193798449612403,0.1686046511627907,0.031007751937984496
28,2,0.1385658914728682,0.3003875968992248,0.21996124031007752
29,2,0.999031007751938,0.0,0.09205426356589147
30,2,0.9961240310077519,0.06201550387596899,0.1182170542635659
31,2,0.9961240310077519,0.06298449612403101,0.02810077519379845
32,2,1.0,0.9874031007751938,0.08624031007751938
33,2,0.9718992248062015,0.09011627906976744,0.06976744186046512
34,2,1.0,0.10949612403100775,0.005813953488372093
35,2,0.997093023255814,0.4118217054263566,0.10465116279069768
36,2,0.8343023255813954,0.05910852713178295,0.023255813953488372
37,2,0.998062015503876,0.07655038759689922,0.1182170542635659
38,2,0.6434108527131783,0.437984496124031,0.01937984496124031
39,2,0.8343023255813954,0.0009689922480620155,0.029069767441860465
40,2,0.9961240310077519,0.3439922480620155,0.125
41,2,0.49224806201550386,0.015503875968992248,1.0852713178294573
42,2,0.0,0.0009689922480620155,0.03682170542635659
43,2,0.374031007751938,1.0,0.16472868217054262
44,2,0.8062015503875969,0.09883720930232558,0.001937984496124031
45,2,1.0,0.25290697674418605,0.003875968992248062
46,2,0.6434108527131783,0.01065891472868217,0.0029069767441860465
47,2,0.2936046511627907,0.00872093023255814,0.36143410852713176
48,2,0.9941860465116279,0.17054263565891473,0.11918604651162791
49,2,0.9544573643410853,0.015503875968992248,0.0029069767441860465
50,2,1.0,0.030038759689922482,0.16375968992248063
51,2,0.7655038759689923,0.0048449612403100775,0.005813953488372093
52,2,1.0,0.2713178294573643,0.05426356589147287
53,2,0.43023255813953487,0.32655038759689925,0.031007751937984496
54,2,1.0,0.060077519379844964,0.09593023255813954
55,2,0.9941860465116279,0.5213178294573644,0.013565891472868217
56,2,0.3943798449612403,0.005813953488372093,0.02810077519379845
57,2,0.8798449612403101,0.09108527131782945,0.7102713178294574
58,2,1.0,0.030038759689922482,0.0
59,2,0.937984496124031,0.11434108527131782,0.3449612403100775
60,2,1.0,0.05717054263565891,0.0
61,2,0.0687984496124031,0.10852713178294573,0.023255813953488372
62,2,0.8536821705426356,0.810077519379845,0.0939922480620155
63,2,1.0,0.5978682170542635,0.0048449612403100775
64,2,0.9912790697674418,0.061046511627906974,0.02810077519379845
65,2,0.9680232558139535,0.8217054263565892,0.42248062015503873
66,2,0.49612403100775193,0.03972868217054264,0.005813953488372093
67,2,0.8265503875968992,0.2315891472868217,0.0029069767441860465
68,2,0.998062015503876,0.0048449612403100775,1.2994186046511629
69,2,0.999031007751938,0.8333333333333334,0.07461240310077519
70,2,1.0,0.11918604651162791,0.32073643410852715
71,2,0.03972868217054264,0.0,0.0
72,2,0.9680232558139535,0.0,0.06298449612403101
73,2,0.9583333333333334,0.3546511627906977,0.08236434108527131
74,2,0.9951550387596899,0.03682170542635659,0.0
75,2,0.9515503875968992,0.027131782945736434,0.1753875968992248
76,2,0.07751937984496124,0.07461240310077519,0.2180232558139535
77,2,0.7073643410852714,0.26356589147286824,0.00872093023255814
78,2,0.999031007751938,0.13565891472868216,0.041666666666666664
79,2,0.7955426356589147,0.22674418604651161,1.1424418604651163
80,2,0.9777131782945736,0.0,0.05426356589147287
81,2,0.001937984496124031,0.01744186046511628,0.0029069767441860465
82,2,0.998062015503876,0.2625968992248062,0.0562015503875969
83,2,0.9089147286821705,0.0,2.5174418604651163
84,2,0.9806201550387597,0.029069767441860465,0.47674418604651164
85,2,0.5155038759689923,1.0,0.0
86,2,1.0,0.015503875968992248,0.12693798449612403
87,2,0.561046511627907,0.5319767441860465,0.09883720930232558
88,2,1.0,0.2238372093023256,0.1618217054263566
89,2,0.9011627906976745,0.014534883720930232,0.029069767441860465
90,2,0.9961240310077519,0.055232558139534885,0.06395348837209303
91,2,0.999031007751938,0.029069767441860465,0.0436046511627907
92,2,0.937015503875969,0.625,0.08527131782945736
93,2,0.9244186046511628,0.05426356589147287,0.029069767441860465
94,2,0.999031007751938,0.0029069767441860465,0.003875968992248062
95,2,0.9912790697674418,0.4728682170542636,0.08817829457364341
96,2,0.9573643410852714,0.6763565891472868,0.046511627906976744
97,2,1.0,0.9612403100775194,0.4951550387596899
98,2,0.9893410852713178,0.001937984496124031,0.006782945736434108
99,2,0.9525193798449613,0.0,0.03488372093023256
100,2,0.999031007751938,0.5687984496124031,0.6492248062015504
101,2,0.9622093023255814,0.044573643410852716,0.3323643410852713
102,2,0.1686046511627907,0.08624031007751938,0.009689922480620155
103,2,0.9912790697674418,0.055232558139534885,0.011627906976744186
104,2,0.4127906976744186,0.01937984496124031,0.07751937984496124
105,2,0.999031007751938,0.01744186046511628,0.029069767441860465
106,2,1.0,0.0377906976744186,0.022286821705426358
107,2,0.8265503875968992,0.022286821705426358,0.13468992248062014
108,2,1.0,0.1375968992248062,0.0939922480620155
109,2,0.9796511627906976,0.0,0.01937984496124031
110,2,0.999031007751938,0.016472868217054265,0.11627906976744186
111,2,1.0,0.6676356589147286,0.06589147286821706
112,2,0.24709302325581395,0.08624031007751938,0.0029069767441860465
113,2,0.9961240310077519,0.29554263565891475,0.10562015503875968
114,2,0.0,0.1937984496124031,0.2567829457364341
115,2,0.998062015503876,0.15310077519379844,0.0755813953488372
116,2,0.9757751937984496,0.04748062015503876,0.003875968992248062
117,2,0.997093023255814,0.018410852713178296,0.4728682170542636
118,2,0.7451550387596899,0.08914728682170543,0.08914728682170543
119,2,0.998062015503876,0.0048449612403100775,0.015503875968992248
120,2,0.9602713178294574,0.007751937984496124,0.1686046511627907
121,2,1.0,0.10949612403100775,0.41569767441860467
122,2,0.8585271317829457,0.2625968992248062,0.003875968992248062
123,2,0.935077519379845,0.014534883720930232,0.8401162790697675
124,2,0.6027131782945736,0.187015503875969,0.0048449612403100775
125,2,1.0,0.15988372093023256,0.06589147286821706
126,2,0.9699612403100775,0.05232558139534884,0.03875968992248062
127,2,0.5290697674418605,0.0029069767441860465,0.0872093023255814
128,2,0.9912790697674418,0.02131782945736434,0.37887596899224807
129,2,0.9127906976744186,0.006782945736434108,0.003875968992248062
130,2,0.9922480620155039,0.11531007751937984,0.027131782945736434
131,2,0.01744186046511628,0.07073643410852713,0.03391472868217054
132,2,0.9563953488372093,0.125,0.01744186046511628
133,2,0.997093023255814,0.7344961240310077,0.0436046511627907
134,2,0.8885658914728682,0.03682170542635659,0.003875968992248062
135,2,0.9011627906976745,0.014534883720930232,0.012596899224806201
136,2,0.40310077519379844,0.015503875968992248,0.03488372093023256
137,2,0.5503875968992248,0.005813953488372093,0.012596899224806201
138,2,0.9263565891472868,0.10949612403100775,0.0
139,2,0.8934108527131783,0.07267441860465117,0.04263565891472868
140,2,0.16763565891472867,0.001937984496124031,0.03488372093023256
141,2,0.999031007751938,0.9544573643410853,0.007751937984496124
142,2,0.313953488372093,0.00872093023255814,0.015503875968992248
143,2,0.9912790697674418,0.09786821705426356,0.6715116279069767
144,2,0.9961240310077519,0.00872093023255814,0.3333333333333333
145,2,0.810077519379845,0.12887596899224807,0.15310077519379844
146,2,0.9418604651162791,0.0998062015503876,0.11724806201550388
147,2,1.0,0.013565891472868217,0.009689922480620155
148,2,0.9709302325581395,0.0,0.01065891472868217
149,2,0.9825581395348837,0.9273255813953488,0.04941860465116279
150,2,0.0,0.0,0.5339147286821705
151,2,0.9903100775193798,0.9011627906976745,0.0029069767441860465
152,2,0.999031007751938,0.5290697674418605,0.0562015503875969
153,2,0.0009689922480620155,1.0,0.04263565891472868
154,2,0.8013565891472868,0.42054263565891475,0.7325581395348837
155,2,0.9806201550387597,0.0029069767441860465,0.022286821705426358
156,2,0.9912790697674418,0.38275193798449614,0.044573643410852716
157,2,0.001937984496124031,0.0,0.025193798449612403
158,2,0.4844961240310077,0.05717054263565891,0.16472868217054262
159,2,0.9941860465116279,0.0009689922480620155,0.0029069767441860465
160,2,0.9757751937984496,0.003875968992248062,0.06298449612403101
161,2,1.0,0.0009689922480620155,0.28391472868217055
162,2,0.9651162790697675,0.45542635658914726,0.10562015503875968
163,2,0.9544573643410853,0.01937984496124031,0.006782945736434108
164,2,0.5571705426356589,0.00872093023255814,0.0
165,2,0.7170542635658915,0.0009689922480620155,0.0029069767441860465
166,2,0.24612403100775193,0.1298449612403101,0.15794573643410853
167,2,0.9796511627906976,0.3003875968992248,0.11434108527131782
168,2,0.41472868217054265,0.10368217054263566,0.018410852713178296
169,2,0.9040697674418605,0.20833333333333334,0.03488372093023256
170,2,0.9195736434108527,0.040697674418604654,0.001937984496124031
171,2,0.9806201550387597,0.3081395348837209,0.01937984496124031
172,2,1.0,0.05813953488372093,0.001937984496124031
173,2,0.3439922480620155,0.0,0.013565891472868217
174,2,0.9486434108527132,0.03294573643410853,0.07945736434108527
175,2,0.9718992248062015,0.24612403100775193,2.9844961240310077
176,2,0.9660852713178295,0.2005813953488372,0.027131782945736434
177,2,0.8972868217054264,0.06201550387596899,0.006782945736434108
178,2,0.999031007751938,0.1618217054263566,0.15988372093023256
179,2,1.0,1.0,0.0029069767441860465
180,2,0.5077519379844961,1.0,0.030038759689922482
181,2,0.9825581395348837,0.007751937984496124,0.07751937984496124
182,2,0.8633720930232558,0.0009689922480620155,0.0
183,2,0.9883720930232558,0.003875968992248062,0.0048449612403100775
184,2,0.5968992248062015,0.7238372093023255,0.001937984496124031
185,2,0.9912790697674418,0.02131782945736434,0.0
186,2,0.49612403100775193,0.187984496124031,0.07945736434108527
187,2,0.9864341085271318,0.044573643410852716,0.0
188,2,0.9951550387596899,0.023255813953488372,0.17732558139534885
189,2,0.8352713178294574,0.06686046511627906,0.02422480620155039
190,2,0.9874031007751938,0.03391472868217054,0.0
191,2,1.0,0.1298449612403101,0.016472868217054265
192,2,0.24612403100775193,0.005813953488372093,0.06395348837209303
193,2,1.0,0.03391472868217054,0.044573643410852716
194,2,1.0,0.5658914728682171,0.05813953488372093
195,2,0.9806201550387597,0.003875968992248062,0.563953488372093
196,2,0.997093023255814,0.4748062015503876,0.001937984496124031
197,2,0.9922480620155039,0.08236434108527131,0.041666666666666664
198,2,0.9844961240310077,0.031007751937984496,0.15213178294573643
199,2,0.9544573643410853,0.15988372093023256,0.1298449612403101
0,3,1.0,0.8881188118811881,0.0297029702970297
1,3,0.9792079207920792,0.015841584158415842,1.6386138613861385
2,3,0.9920792079207921,0.013861386138613862,0.0009900990099009901
3,3,0.0,0.0009900990099009901,0.006930693069306931
4,3,0.2188118811881188,1.0,0.2
5,3,0.9316831683168317,0.0,0.13366336633663367
6,3,1.0,0.12277227722772277,0.01782178217821782
7,3,1.0,1.0,3.8415841584158414
8,3,0.899009900990099,0.8336633663366336,0.060396039603960394
9,3,0.8871287128712871,0.47227722772277225,0.04554455445544554
10,3,0.6138613861386139,0.07623762376237624,0.01485148514851485
11,3,0.9336633663366337,0.9534653465346534,0.0
12,3,0.9633663366336633,0.0049504950495049506,6.751485148514852
13,3,0.8683168316831683,0.0,0.13960396039603962
14,3,0.18217821782178217,0.15742574257425743,0.21089108910891088
15,3,0.0,0.8910891089108911,0.7217821782178218
16,3,0.998019801980198,0.15643564356435644,0.016831683168316833
17,3,0.4603960396039604,0.15445544554455445,0.007920792079207921
18,3,0.9910891089108911,0.04455445544554455,0.8188118811881188
19,3,1.0,0.11584158415841585,0.011881188118811881
20,3,0.7732673267326733,0.26633663366336635,0.01782178217821782
21,3,0.6881188118811881,0.0009900990099009901,0.024752475247524754
22,3,0.8574257425742574,0.033663366336633666,0.0039603960396039604
23,3,0.053465346534653464,0.691089108910891,0.019801980198019802
24,3,0.998019801980198,0.007920792079207921,0.007920792079207921
25,3,0.19702970297029704,0.12277227722772277,0.08613861386138613
26,3,0.200990099009901,0.24752475247524752,0.12772277227722773
27,3,0.009900990099009901,0.01089108910891089,0.22475247524752476
28,3,0.7772277227722773,0.09702970297029703,0.1188118811881188
29,3,0.9930693069306931,0.0,0.1297029702970297
30,3,0.808910891089109,0.031683168316831684,4.965346534653466
31,3,0.8693069306930693,0.006930693069306931,0.0504950495049505
32,3,1.0,0.9366336633663367,0.41089108910891087
33,3,0.9158415841584159,0.1801980198019802,0.3821782178217822
34,3,1.0,0.14455445544554454,0.0049504950495049506
35,3,0.994059405940594,0.19801980198019803,0.04356435643564356
36,3,0.9465346534653465,0.0029702970297029703,0.055445544554455446
37,3,0.997029702970297,0.10693069306930693,0.0049504950495049506
38,3,0.9376237623762376,0.24554455445544554,0.0029702970297029703
39,3,0.998019801980198,0.0049504950495049506,0.0
40,3,0.999009900990099,0.8396039603960396,0.15742574257425743
41,3,0.20495049504950494,0.0029702970297029703,0.039603960396039604
42,3,0.01089108910891089,0.0009900990099009901,0.01782178217821782
43,3,0.2633663366336634,1.0,0.3118811881188119
44,3,0.6594059405940594,0.06732673267326733,0.0029702970297029703
45,3,1.0,0.497029702970297,0.0039603960396039604
46,3,0.7772277227722773,0.0029702970297029703,0.10792079207920792
47,3,0.040594059405940595,0.14158415841584157,0.01881188118811881
48,3,0.994059405940594,0.01089108910891089,0.41485148514851483
49,3,0.7752475247524753,0.007920792079207921,0.01782178217821782
50,3,1.0,0.026732673267326732,0.0019801980198019802
51,3,0.7653465346534654,0.02277227722772277,0.03663366336633663
52,3,0.999009900990099,0.201980198019802,0.054455445544554455
53,3,0.7504950495049505,0.46831683168316834,0.01782178217821782
54,3,1.0,0.0,0.18514851485148515
55,3,1.0,0.18217821782178217,0.032673267326732675
56,3,0.5841584158415841,0.01782178217821782,0.060396039603960394
57,3,1.0,0.046534653465346534,0.803960396039604
58,3,0.999009900990099,0.1405940594059406,0.0
59,3,1.0,0.028712871287128714,0.16930693069306932
60,3,0.8891089108910891,0.024752475247524754,0.0009900990099009901
61,3,0.0029702970297029703,0.033663366336633666,0.054455445544554455
62,3,0.7910891089108911,0.9247524752475248,0.034653465346534656
63,3,1.0,0.6405940594059406,0.007920792079207921
64,3,0.996039603960396,0.007920792079207921,0.027722772277227723
65,3,0.8237623762376237,0.9881188118811881,0.041584158415841586
66,3,0.8732673267326733,0.007920792079207921,0.0
67,3,0.5861386138613861,0.09504950495049505,0.18118811881188118
68,3,0.997029702970297,0.12772277227722773,1.4445544554455445
69,3,0.997029702970297,0.9871287128712871,0.009900990099009901
70,3,1.0,0.023762376237623763,0.013861386138613862
71,3,0.007920792079207921,0.0009900990099009901,0.0
72,3,0.999009900990099,0.0,0.016831683168316833
73,3,0.9782178217821782,0.8940594059405941,0.01089108910891089
74,3,0.8188118811881188,0.048514851485148516,0.019801980198019802
75,3,0.9841584158415841,0.007920792079207921,0.009900990099009901
76,3,0.05841584158415842,0.013861386138613862,1.2396039603960396
77,3,0.9584158415841584,0.033663366336633666,0.05247524752475247
78,3,1.0,0.09603960396039604,0.01089108910891089
79,3,0.5871287128712871,0.0900990099009901,0.09405940594059406
80,3,0.9920792079207921,0.0039603960396039604,0.024752475247524754
81,3,0.0009900990099009901,0.07128712871287128,0.0029702970297029703
82,3,0.9485148514851485,0.03564356435643564,0.0029702970297029703
83,3,0.8752475247524752,0.0,0.07821782178217822
84,3,0.9910891089108911,0.07326732673267326,0.04554455445544554
85,3,0.11386138613861387,1.0,0.0029702970297029703
86,3,1.0,0.0029702970297029703,1.1227722772277229
87,3,0.2079207920792079,0.24653465346534653,3.4178217821782177
88,3,0.998019801980198,0.25445544554455446,0.11188118811881188
89,3,0.999009900990099,0.0019801980198019802,0.10693069306930693
90,3,0.9554455445544554,0.33960396039603963,0.02277227722772277
91,3,0.999009900990099,0.01287128712871287,0.01089108910891089
92,3,0.9930693069306931,0.38514851485148516,0.011881188118811881
93,3,0.9564356435643564,0.02178217821782178,0.026732673267326732
94,3,0.9910891089108911,0.0,0.0039603960396039604
95,3,1.0,0.3584158415841584,0.08415841584158416
96,3,1.0,0.26534653465346536,0.11089108910891089
97,3,1.0,0.7861386138613862,0.05247524752475247
98,3,0.9861386138613861,0.0029702970297029703,0.15247524752475247
99,3,0.997029702970297,0.0,0.01089108910891089
100,3,0.995049504950495,0.9138613861386139,0.06732673267326733
101,3,0.9346534653465347,0.0504950495049505,0.8633663366336634
102,3,0.08712871287128712,0.4871287128712871,0.01287128712871287
103,3,0.9594059405940594,0.016831683168316833,0.0019801980198019802
104,3,0.5217821782178218,0.006930693069306931,0.06534653465346535
105,3,0.995049504950495,0.03564356435643564,0.006930693069306931
106,3,1.0,0.0297029702970297,0.06534653465346535
107,3,0.9891089108910891,0.0801980198019802,0.0049504950495049506
108,3,1.0,0.32772277227722774,0.0801980198019802
109,3,0.9346534653465347,0.0,0.0009900990099009901
110,3,1.0,0.0,0.027722772277227723
111,3,0.9792079207920792,0.8673267326732673,0.02574257425742574
112,3,0.06732673267326733,0.4099009900990099,0.005940594059405941
113,3,1.0,0.25346534653465347,0.200990099009901
114,3,0.0,0.500990099009901,0.21386138613861386
115,3,0.6435643564356436,0.0039603960396039604,0.2198019801980198
116,3,0.998019801980198,0.31287128712871287,0.04356435643564356
117,3,0.905940594059406,0.10792079207920792,0.17722772277227722
118,3,0.695049504950495,0.201980198019802,0.298019801980198
119,3,1.0,0.0594059405940594,0.0
120,3,0.7772277227722773,0.3069306930693069,0.024752475247524754
121,3,0.9801980198019802,0.2188118811881188,0.4178217821782178
122,3,0.9930693069306931,0.053465346534653464,0.0039603960396039604
123,3,0.800990099009901,0.06336633663366337,0.2079207920792079
124,3,0.3079207920792079,0.00891089108910891,0.10792079207920792
125,3,1.0,0.07722772277227723,0.6871287128712872
126,3,0.998019801980198,0.12574257425742574,0.024752475247524754
127,3,0.42277227722772276,0.0,0.10693069306930693
128,3,0.998019801980198,0.007920792079207921,0.005940594059405941
129,3,0.8217821782178217,0.01881188118811881,0.0039603960396039604
130,3,0.8217821782178217,0.2316831683168317,0.0
131,3,0.0049504950495049506,0.055445544554455446,0.02277227722772277
132,3,0.9861386138613861,0.1,0.10891089108910891
133,3,0.9405940594059405,0.3900990099009901,0.0029702970297029703
134,3,0.9920792079207921,0.006930693069306931,0.0900990099009901
135,3,0.997029702970297,0.00891089108910891,0.019801980198019802
136,3,0.031683168316831684,0.0019801980198019802,0.12376237623762376
137,3,0.5079207920792079,0.028712871287128714,0.0019801980198019802
138,3,0.6138613861386139,0.0801980198019802,0.0
139,3,0.9920792079207921,0.016831683168316833,0.030693069306930693
140,3,0.7356435643564356,0.01287128712871287,0.0
141,3,1.0,0.8910891089108911,0.013861386138613862
142,3,0.2871287128712871,0.13663366336633664,0.026732673267326732
143,3,0.7366336633663366,0.14455445544554454,0.00891089108910891
144,3,0.998019801980198,0.0,0.0594059405940594
145,3,0.8930693069306931,0.0702970297029703,1.0237623762376238
146,3,0.999009900990099,0.24158415841584158,0.062376237623762376
147,3,0.9673267326732673,0.0,0.040594059405940595
148,3,0.9633663366336633,0.0,0.0
149,3,0.9653465346534653,0.44356435643564357,0.03861386138613861
150,3,0.0,0.0,0.048514851485148516
151,3,0.999009900990099,0.907920792079208,0.0019801980198019802
152,3,0.998019801980198,0.3297029702970297,0.07524752475247524
153,3,0.0049504950495049506,0.9881188118811881,0.028712871287128714
154,3,0.16732673267326734,0.21188118811881188,0.09207920792079208
155,3,0.8138613861386138,0.011881188118811881,0.054455445544554455
156,3,0.9732673267326732,0.4871287128712871,0.0009900990099009901
157,3,0.06336633663366337,0.020792079207920793,0.00891089108910891
158,3,0.8881188118811881,0.01089108910891089,0.03762376237623762
159,3,0.8871287128712871,0.0,0.03861386138613861
160,3,0.8574257425742574,0.006930693069306931,0.0297029702970297
161,3,0.9930693069306931,0.0,0.055445544554455446
162,3,1.0,0.1099009900990099,1.2445544554455445
163,3,0.9584158415841584,0.0297029702970297,0.0029702970297029703
164,3,0.9613861386138614,0.062376237623762376,0.13564356435643565
165,3,0.5297029702970297,0.0,0.18316831683168316
166,3,0.023762376237623763,0.02178217821782178,0.0039603960396039604
167,3,1.0,0.6277227722772277,0.0019801980198019802
168,3,0.4772277227722772,0.05643564356435644,0.0039603960396039604
169,3,0.997029702970297,0.1613861386138614,0.09801980198019802
170,3,0.9267326732673268,0.04455445544554455,0.0039603960396039604
171,3,0.9782178217821782,0.7376237623762376,1.2366336633663366
172,3,0.9188118811881189,0.8178217821782178,0.0029702970297029703
173,3,0.15445544554455445,0.0,0.047524752475247525
174,3,0.996039603960396,0.009900990099009901,0.047524752475247525
175,3,0.9722772277227723,0.03564356435643564,0.023762376237623763
176,3,0.9712871287128713,0.1485148514851485,0.06336633663366337
177,3,0.8871287128712871,0.009900990099009901,0.0
178,3,0.9792079207920792,0.17623762376237623,0.02178217821782178
179,3,0.998019801980198,1.0,0.0
180,3,0.2089108910891089,1.0,0.03861386138613861
181,3,1.0,0.005940594059405941,0.048514851485148516
182,3,0.7702970297029703,0.0009900990099009901,0.0
183,3,0.998019801980198,0.00891089108910891,0.024752475247524754
184,3,0.21485148514851485,0.602970297029703,0.0029702970297029703
185,3,0.9811881188118812,0.06732673267326733,0.01881188118811881
186,3,0.2376237623762376,0.45643564356435645,0.047524752475247525
187,3,1.0,0.0504950495049505,0.10198019801980197
188,3,0.997029702970297,0.01485148514851485,0.08415841584158416
189,3,0.25742574257425743,0.03762376237623762,0.033663366336633666
190,3,0.998019801980198,0.023762376237623763,0.023762376237623763
191,3,1.0,0.007920792079207921,0.007920792079207921
192,3,0.7277227722772277,0.0801980198019802,0.01782178217821782
193,3,1.0,0.13960396039603962,0.02277227722772277
194,3,0.8821782178217822,0.1801980198019802,0.1405940594059406
195,3,1.0,0.0,0.07623762376237624
196,3,0.7554455445544555,0.21089108910891088,0.0049504950495049506
197,3,1.0,0.07425742574257425,0.0009900990099009901
198,3,1.0,0.05148514851485148,0.21386138613861386
199,3,1.0,0.11089108910891089,0.19603960396039605
0,4,0.929735234215886,0.6537678207739308,0.0
1,4,0.9918533604887984,0.01120162932790224,0.9979633401221996
2,4,0.7067209775967414,0.07739307535641547,0.03767820773930754
3,4,0.007128309572301426,0.0010183299389002036,0.019348268839103868
4,4,0.6120162932790224,0.9969450101832994,0.059063136456211814
5,4,0.774949083503055,0.02240325865580448,0.002036659877800407
6,4,0.9317718940936863,0.03971486761710794,0.020366598778004074
7,4,0.9969450101832994,0.9989816700610998,0.5478615071283096
8,4,0.9348268839103869,0.15885947046843177,0.008146639511201629
9,4,0.9063136456211812,0.012219959266802444,0.002036659877800407
10,4,0.790224032586558,0.0010183299389002036,0.06619144602851323
11,4,0.13747454175152748,0.4775967413441955,0.015274949083503055
12,4,0.15274949083503056,0.13238289205702647,2.4073319755600813
13,4,0.9684317718940937,0.11812627291242363,0.25865580448065173
14,4,0.384928716904277,0.04276985743380855,0.023421588594704685
15,4,0.0,0.04276985743380855,0.1425661914460285
16,4,0.9959266802443992,0.034623217922606926,0.07331975560081466
17,4,0.5203665987780041,0.2219959266802444,0.007128309572301426
18,4,0.9114052953156823,0.0274949083503055,0.7107942973523421
19,4,0.9480651731160896,0.015274949083503055,0.0010183299389002036
20,4,0.9063136456211812,0.0274949083503055,0.12423625254582485
21,4,1.0,0.0,0.003054989816700611
22,4,0.9704684317718941,0.021384928716904276,0.038696537678207736
23,4,0.021384928716904276,0.09470468431771895,0.0
24,4,0.9613034623217923,0.4124236252545825,0.034623217922606926
25,4,0.10285132382892057,0.5376782077393075,0.014256619144602852
26,4,0.12423625254582485,0.14663951120162932,0.01120162932790224
27,4,0.14765784114052954,0.34725050916496947,0.016293279022403257
28,4,0.012219959266802444,0.024439918533604887,0.06517311608961303
29,4,0.994908350305499,0.0,0.09775967413441955
30,4,0.46334012219959264,0.33706720977596744,0.8615071283095723
31,4,0.9969450101832994,0.12016293279022404,0.007128309572301426
32,4,0.7270875763747454,0.9989816700610998,0.017311608961303463
33,4,0.9490835030549898,0.0,0.1659877800407332
34,4,0.890020366598778,0.4938900203665988,0.09063136456211812
35,4,1.0,0.269857433808554,0.07942973523421588
36,4,1.0,0.14765784114052954,0.9256619144602851
37,4,1.0,0.09674134419551934,0.5193482688391039
38,4,0.7596741344195519,0.1659877800407332,0.038696537678207736
39,4,0.8044806517311609,0.004073319755600814,1.5743380855397149
40,4,0.9979633401221996,0.04378818737270876,0.06109979633401222
41,4,0.0539714867617108,0.018329938900203666,0.0814663951120163
42,4,0.004073319755600814,0.0010183299389002036,5.075356415478615
43,4,0.6832993890020367,0.9908350305498982,0.03665987780040733
44,4,0.08859470468431772,0.4714867617107943,0.003054989816700611
45,4,0.9938900203665988,0.17718940936863545,0.06720977596741344
46,4,0.984725050916497,0.031568228105906315,0.020366598778004074
47,4,0.17413441955193482,0.21384928716904278,0.017311608961303463
48,4,0.7525458248472505,0.5896130346232179,0.02240325865580448
49,4,0.7494908350305499,0.29938900203665986,0.20875763747454176
50,4,1.0,0.07026476578411406,0.11405295315682282
51,4,0.0,0.035641547861507125,0.3879837067209776
52,4,0.9908350305498982,0.15274949083503056,0.29226069246435843
53,4,0.36863543788187375,0.6069246435845214,0.01120162932790224
54,4,0.9989816700610998,0.04684317718940937,0.016293279022403257
55,4,0.9429735234215886,0.013238289205702648,0.04786150712830957
56,4,0.9643584521384929,0.0010183299389002036,0.003054989816700611
57,4,0.9175152749490835,0.6456211812627292,0.24643584521384929
58,4,0.984725050916497,0.835030549898167,0.0
59,4,0.9765784114052953,0.10896130346232179,0.1109979633401222
60,4,0.9989816700610998,0.18228105906313646,0.021384928716904276
61,4,0.008146639511201629,0.09877800407331976,0.05804480651731161
62,4,1.0,0.7556008146639511,0.0845213849287169
63,4,0.9633401221995926,0.4317718940936864,0.0
64,4,1.0,0.003054989816700611,0.0
65,4,0.9938900203665988,1.0,0.10386965376782077
66,4,0.35539714867617106,0.023421588594704685,0.01120162932790224
67,4,0.34623217922606925,0.3268839103869654,0.014256619144602852
68,4,0.9979633401221996,0.08961303462321792,0.0274949083503055
69,4,0.8971486761710794,0.890020366598778,0.029531568228105907
70,4,1.0,0.4755600814663951,0.06109979633401222
71,4,0.0010183299389002036,0.0,0.0
72,4,0.9755600814663951,0.0,0.012219959266802444
73,4,1.0,0.08655804480651731,0.0010183299389002036
74,4,0.9592668024439919,0.013238289205702648,0.0
75,4,0.9938900203665988,0.07433808553971487,0.17006109979633402
76,4,0.02240325865580448,0.026476578411405296,0.1415478615071283
77,4,0.2240325865580448,0.3788187372708758,0.006109979633401222
78,4,1.0,0.017311608961303463,0.1425661914460285
79,4,0.06517311608961303,0.12525458248472504,0.023421588594704685
80,4,1.0,0.0,0.007128309572301426
81,4,0.026476578411405296,0.0010183299389002036,0.05804480651731161
82,4,0.9898167006109979,0.003054989816700611,0.20570264765784113
83,4,0.9989816700610998,0.0,0.6904276985743381
84,4,0.984725050916497,0.038696537678207736,0.0
85,4,0.0,1.0,0.24236252545824846
86,4,0.9989816700610998,0.12423625254582485,0.018329938900203666
87,4,0.4185336048879837,0.7057026476578412,0.2158859470468432
88,4,1.0,0.4694501018329939,0.03360488798370672
89,4,0.9429735234215886,0.2820773930753564,2.4979633401221997
90,4,0.835030549898167,0.002036659877800407,0.038696537678207736
91,4,0.9979633401221996,0.008146639511201629,0.018329938900203666
92,4,1.0,0.544806517311609,2.175152749490835
93,4,0.9236252545824847,0.03360488798370672,0.12118126272912423
94,4,1.0,0.0010183299389002036,0.035641547861507125
95,4,0.8940936863543788,0.4226069246435845,0.2525458248472505
96,4,0.8991853360488798,0.4287169042769857,0.0010183299389002036
97,4,0.9735234215885947,0.9735234215885947,0.31568228105906315
98,4,0.9857433808553971,0.002036659877800407,0.0
99,4,0.8044806517311609,0.0,0.028513238289205704
100,4,0.9959266802443992,0.15580448065173116,0.1395112016293279
101,4,0.9745417515274949,0.09266802443991853,0.028513238289205704
102,4,0.0814663951120163,0.0050916496945010185,0.009164969450101833
103,4,0.36761710794297353,0.0824847250509165,0.003054989816700611
104,4,0.6272912423625254,0.12627291242362526,0.0010183299389002036
105,4,0.9429735234215886,0.004073319755600814,0.024439918533604887
106,4,1.0,0.0010183299389002036,0.06619144602851323
107,4,0.18126272912423624,0.11914460285132383,0.04073319755600815
108,4,1.0,0.01120162932790224,0.006109979633401222
109,4,0.37067209775967414,0.0010183299389002036,0.06109979633401222
110,4,0.9837067209775967,0.059063136456211814,0.006109979633401222
111,4,0.9704684317718941,0.6120162932790224,0.002036659877800407
112,4,0.016293279022403257,0.026476578411405296,0.002036659877800407
113,4,1.0,0.34826883910386963,0.01120162932790224
114,4,0.0010183299389002036,0.08961303462321792,0.1109979633401222
115,4,0.9786150712830958,0.06313645621181263,0.04276985743380855
116,4,0.9969450101832994,0.22810590631364563,0.004073319755600814
117,4,0.8411405295315683,0.1659877800407332,0.21079429735234215
118,4,0.6364562118126272,0.219959266802444,0.3645621181262729
119,4,0.9480651731160896,0.12219959266802444,0.0
120,4,0.9796334012219959,0.17311608961303462,0.006109979633401222
121,4,0.9959266802443992,0.4653767820773931,0.0855397148676171
122,4,0.9989816700610998,0.2983706720977597,0.010183299389002037
123,4,0.9409368635437881,0.09063136456211812,0.24338085539714868
124,4,0.13238289205702647,0.006109979633401222,0.0010183299389002036
125,4,1.0,0.017311608961303463,0.3421588594704684
126,4,0.9837067209775967,0.004073319755600814,0.016293279022403257
127,4,0.6843177189409368,0.0,0.9175152749490835
128,4,0.9419551934826884,0.019348268839103868,0.0
129,4,0.8971486761710794,0.031568228105906315,0.024439918533604887
130,4,0.9674134419551935,0.21181262729124237,1.6486761710794298
131,4,0.016293279022403257,0.20570264765784113,0.002036659877800407
132,4,0.9409368635437881,0.0814663951120163,0.003054989816700611
133,4,1.0,0.21283095723014256,0.048879837067209775
134,4,0.8391038696537678,0.038696537678207736,0.159877800407332
135,4,0.9765784114052953,0.0010183299389002036,0.013238289205702648
136,4,0.32790224032586557,0.003054989816700611,0.04073319755600815
137,4,0.6680244399185336,0.09979633401221996,0.6283095723014257
138,4,0.5112016293279023,0.15274949083503056,0.007128309572301426
139,4,0.984725050916497,0.26171079429735233,0.08757637474541752
140,4,0.32484725050916496,0.0010183299389002036,0.007128309572301426
141,4,0.9643584521384929,0.9175152749490835,0.824847250509165
142,4,0.31466395112016293,0.015274949083503055,0.004073319755600814
143,4,0.6558044806517311,0.05702647657841141,0.24032586558044808
144,4,1.0,0.020366598778004074,0.09164969450101833
145,4,0.9806517311608961,0.12830957230142567,0.015274949083503055
146,4,0.8665987780040734,0.17006109979633402,0.5458248472505092
147,4,0.9704684317718941,0.12932790224032586,0.013238289205702648
148,4,0.7311608961303462,0.0,0.04073319755600815
149,4,1.0,0.9979633401221996,0.17617107942973523
150,4,0.0010183299389002036,0.0,0.10285132382892057
151,4,1.0,0.9887983706720977,0.0
152,4,1.0,0.012219959266802444,0.3289205702647658
153,4,0.0,1.0,0.3543788187372709
154,4,0.6873727087576375,0.20061099796334012,0.08757637474541752
155,4,0.984725050916497,0.034623217922606926,0.0
156,4,0.7688391038696538,0.007128309572301426,0.12830957230142567
157,4,0.01120162932790224,0.0,0.051934826883910386
158,4,0.9989816700610998,0.01120162932790224,0.015274949083503055
159,4,0.9175152749490835,0.0,0.0050916496945010185
160,4,0.8523421588594705,0.0010183299389002036,0.12627291242362526
161,4,0.9969450101832994,0.0,0.8116089613034623
162,4,0.8177189409368636,0.26578411405295316,1.7708757637474541
163,4,0.9969450101832994,0.07128309572301425,0.0
164,4,0.3024439918533605,0.4409368635437882,0.1395112016293279
165,4,1.0,0.006109979633401222,0.004073319755600814
166,4,0.5570264765784114,0.43686354378818737,0.05804480651731161
167,4,0.824847250509165,0.3380855397148676,0.4378818737270876
168,4,0.9725050916496945,0.004073319755600814,0.032586558044806514
169,4,1.0,0.029531568228105907,0.09877800407331976
170,4,0.994908350305499,0.12729124236252545,0.0050916496945010185
171,4,0.7932790224032586,0.13238289205702647,0.045824847250509164
172,4,0.9643584521384929,0.15784114052953158,0.03054989816700611
173,4,0.06822810590631365,0.0,0.04073319755600815
174,4,0.8716904276985743,0.12118126272912423,0.07230142566191446
175,4,0.9989816700610998,0.14765784114052954,0.004073319755600814
176,4,0.9969450101832994,0.2494908350305499,0.013238289205702648
177,4,0.9725050916496945,0.06313645621181263,0.026476578411405296
178,4,0.9979633401221996,0.04684317718940937,0.20570264765784113
179,4,0.9643584521384929,1.0,0.009164969450101833
180,4,0.17922606924643583,1.0,0.0560081466395112
181,4,1.0,0.0,0.24134419551934827
182,4,0.7311608961303462,0.006109979633401222,0.0
183,4,0.8065173116089613,0.0,0.009164969450101833
184,4,0.9287169042769857,0.31771894093686354,0.019348268839103868
185,4,0.9694501018329938,0.109979633401222,0.0
186,4,0.44908350305498984,0.06924643584521385,0.12321792260692464
187,4,0.9979633401221996,0.03971486761710794,0.020366598778004074
188,4,1.0,0.02240325865580448,0.0274949083503055
189,4,0.335030549898167,0.028513238289205704,0.008146639511201629
190,4,0.6272912423625254,0.3696537678207739,0.0
191,4,1.0,0.0539714867617108,0.004073319755600814
192,4,0.7138492871690427,0.04276985743380855,0.029531568228105907
193,4,1.0,0.6425661914460286,0.15173116089613034
194,4,0.9938900203665988,0.225050916496945,0.0
195,4,0.9775967413441955,0.0010183299389002036,0.024439918533604887
196,4,0.9959266802443992,0.14969450101832993,0.0
197,4,0.9918533604887984,0.013238289205702648,0.025458248472505093
198,4,0.9042769857433809,0.1659877800407332,9.45723014256619
199,4,1.0,0.12525458248472504,0.020366598778004074
0,5,0.9002242152466368,0.5145739910313901,0.007847533632286996
1,5,0.9248878923766816,0.007847533632286996,1.2365470852017937
2,5,0.9932735426008968,0.01233183856502242,0.028026905829596414
3,5,0.0,0.0033632286995515697,0.007847533632286996
4,5,0.2062780269058296,0.9977578475336323,0.06502242152466367
5,5,0.9876681614349776,0.004484304932735426,0.16143497757847533
6,5,0.9506726457399103,0.1491031390134529,0.0257847533632287
7,5,0.9988789237668162,1.0,4.261210762331839
8,5,0.7690582959641256,0.3172645739910314,0.28699551569506726
9,5,0.9955156950672646,0.09080717488789238,0.02242152466367713
10,5,0.6278026905829597,0.1132286995515695,0.06502242152466367
11,5,0.547085201793722,0.8811659192825112,0.0
12,5,0.992152466367713,0.1132286995515695,2.8867713004484306
13,5,0.6076233183856502,0.0011210762331838565,0.034753363228699555
14,5,0.1367713004484305,0.08856502242152467,0.1412556053811659
15,5,0.0,0.679372197309417,0.4147982062780269
16,5,0.9652466367713004,0.06390134529147982,0.011210762331838564
17,5,0.2163677130044843,0.05493273542600897,0.03139013452914798
18,5,0.9069506726457399,0.06502242152466367,0.028026905829596414
19,5,0.9988789237668162,0.3475336322869955,0.0795964125560538
20,5,0.8609865470852018,0.01905829596412556,0.21076233183856502
21,5,0.7488789237668162,0.0,0.053811659192825115
22,5,0.9831838565022422,0.3744394618834081,0.0
23,5,0.01233183856502242,0.6177130044843049,0.04035874439461883
24,5,0.9798206278026906,0.17600896860986548,0.15695067264573992
25,5,0.03587443946188341,0.2937219730941704,0.006726457399103139
26,5,0.3038116591928251,0.2040358744394619,0.413677130044843
27,5,0.07174887892376682,0.08295964125560538,0.07623318385650224
28,5,0.6547085201793722,0.01569506726457399,0.6266816143497758
29,5,0.9988789237668162,0.05717488789237668,0.1109865470852018
30,5,0.9125560538116592,0.19955156950672645,3.6390134529147984
31,5,0.9943946188340808,0.16031390134529147,0.0515695067264574
32,5,0.9988789237668162,0.9697309417040358,0.1647982062780269
33,5,0.9719730941704036,0.043721973094170405,0.010089686098654708
34,5,0.9988789237668162,0.12331838565022421,0.11995515695067265
35,5,0.984304932735426,0.218609865470852,0.008968609865470852
36,5,0.9753363228699552,0.05493273542600897,0.028026905829596414
37,5,1.0,0.3396860986547085,0.12443946188340807
38,5,0.7892376681614349,0.4125560538116592,0.0011210762331838565
39,5,0.9865470852017937,0.02242152466367713,0.0033632286995515697
40,5,0.9988789237668162,0.2982062780269058,0.034753363228699555
41,5,0.20291479820627803,0.004484304932735426,0.07623318385650224
42,5,0.002242152466367713,0.0,0.12331838565022421
43,5,0.773542600896861,1.0,0.06838565022421525
44,5,0.38565022421524664,0.07623318385650224,0.016816143497757848
45,5,1.0,0.2320627802690583,0.007847533632286996
46,5,0.9304932735426009,0.11883408071748879,0.1647982062780269
47,5,0.19394618834080718,0.2802690582959641,0.24551569506726456
48,5,0.9977578475336323,0.1412556053811659,0.08968609865470852
49,5,0.9338565022421524,0.04820627802690583,0.10650224215246637
50,5,0.9943946188340808,0.2713004484304933,0.013452914798206279
51,5,0.43385650224215244,0.0773542600896861,0.05605381165919283
52,5,1.0,0.18721973094170405,0.06502242152466367
53,5,0.4461883408071749,0.4013452914798206,0.05044843049327354
54,5,1.0,0.0,0.14573991031390135
55,5,0.9753363228699552,0.3004484304932735,0.273542600896861
56,5,0.781390134529148,0.010089686098654708,0.06614349775784753
57,5,1.0,0.05941704035874439,0.33408071748878926
58,5,0.9730941704035875,0.3957399103139013,0.0
59,5,0.8643497757847534,0.028026905829596414,0.27242152466367714
60,5,0.8183856502242153,0.07847533632286996,0.0
61,5,0.15246636771300448,0.030269058295964126,0.05829596412556054
62,5,0.9910313901345291,0.8195067264573991,0.06950672645739911
63,5,0.9854260089686099,0.30829596412556054,0.007847533632286996
64,5,0.9955156950672646,0.010089686098654708,0.15022421524663676
65,5,0.7982062780269058,0.9955156950672646,0.06502242152466367
66,5,0.852017937219731,0.08071748878923767,0.0011210762331838565
67,5,0.26681614349775784,0.15134529147982062,0.242152466367713
68,5,1.0,0.3116591928251121,1.2085201793721974
69,5,0.9405829596412556,0.9820627802690582,0.5336322869955157
70,5,1.0,0.08968609865470852,0.023542600896860985
71,5,0.002242152466367713,0.002242152466367713,0.0
72,5,0.6984304932735426,0.0,0.026905829596412557
73,5,0.8486547085201793,0.6121076233183856,0.05044843049327354
74,5,0.7881165919282511,0.033632286995515695,0.242152466367713
75,5,0.9147982062780269,0.1132286995515695,0.06390134529147982
76,5,0.0930493273542601,0.4316143497757848,0.07511210762331838
77,5,0.8071748878923767,0.32286995515695066,0.08408071748878924
78,5,1.0,0.03923766816143498,0.021300448430493273
79,5,0.7432735426008968,0.2141255605381166,0.04932735426008968
80,5,0.9876681614349776,0.03139013452914798,0.08968609865470852
81,5,0.005605381165919282,0.04932735426008968,0.06838565022421525
82,5,1.0,0.03699551569506727,0.002242152466367713
83,5,0.9977578475336323,0.0,0.06390134529147982
84,5,0.9988789237668162,0.0795964125560538,0.01905829596412556
85,5,0.24103139013452915,1.0,0.008968609865470852
86,5,0.9136771300448431,0.07062780269058296,0.2914798206278027
87,5,0.21524663677130046,0.4674887892376682,0.08968609865470852
88,5,1.0,0.17600896860986548,0.1647982062780269
89,5,0.9663677130044843,0.06950672645739911,0.04932735426008968
90,5,0.9282511210762332,0.47085201793721976,0.016816143497757848
91,5,0.9775784753363229,0.03139013452914798,0.04708520179372197
92,5,1.0,0.4495515695067265,0.032511210762331835
93,5,0.9943946188340808,0.034753363228699555,1.0280269058295963
94,5,0.9887892376681614,0.0011210762331838565,0.05829596412556054
95,5,0.9977578475336323,0.3901345291479821,0.7152466367713004
96,5,1.0,0.4383408071748879,0.08856502242152467
97,5,0.9316143497757847,0.9394618834080718,0.032511210762331835
98,5,0.8217488789237668,0.0033632286995515697,0.13004484304932734
99,5,0.9865470852017937,0.0,0.030269058295964126
100,5,0.984304932735426,0.7230941704035875,0.0515695067264574
101,5,0.9910313901345291,0.10089686098654709,0.6289237668161435
102,5,0.3116591928251121,0.2399103139013453,0.06502242152466367
103,5,0.7937219730941704,0.12331838565022421,0.0011210762331838565
104,5,0.6535874439461884,0.016816143497757848,0.014573991031390135
105,5,0.7769058295964125,0.01233183856502242,0.08968609865470852
106,5,1.0,0.002242152466367713,0.12443946188340807
107,5,0.695067264573991,0.028026905829596414,0.12780269058295965
108,5,1.0,0.5280269058295964,0.013452914798206279
109,5,0.8352017937219731,0.0,0.004484304932735426
110,5,0.9932735426008968,0.0011210762331838565,0.042600896860986545
111,5,0.7275784753363229,0.7141255605381166,0.07062780269058296
112,5,0.006726457399103139,0.18834080717488788,0.10538116591928251
113,5,0.9988789237668162,0.5885650224215246,0.01905829596412556
114,5,0.0,0.22757847533632286,0.2825112107623318
115,5,0.6760089686098655,0.02242152466367713,0.15582959641255606
116,5,0.992152466367713,0.2623318385650224,2.10762331838565
117,5,0.875560538116592,0.11995515695067265,0.35650224215246634
118,5,0.6849775784753364,0.1311659192825112,0.4439461883408072
119,5,0.9955156950672646,0.04820627802690583,0.005605381165919282
120,5,0.7242152466367713,0.46300448430493274,0.032511210762331835
121,5,0.9652466367713004,0.2769058295964126,0.42713004484304934
122,5,0.9798206278026906,0.02242152466367713,0.09080717488789238
123,5,0.9809417040358744,0.06614349775784753,0.3923766816143498
124,5,0.3778026905829596,0.002242152466367713,0.030269058295964126
125,5,1.0,0.2556053811659193,0.3710762331838565
126,5,0.8968609865470852,0.07286995515695067,0.16031390134529147
127,5,0.297085201793722,0.0,0.04484304932735426
128,5,1.0,0.0011210762331838565,0.02914798206278027
129,5,0.9786995515695067,0.13901345291479822,0.016816143497757848
130,5,0.7645739910313901,0.4730941704035874,0.04596412556053812
131,5,0.033632286995515695,0.05717488789237668,0.01233183856502242
132,5,0.9573991031390134,0.1109865470852018,0.03923766816143498
133,5,1.0,0.22085201793721973,0.002242152466367713
134,5,0.984304932735426,0.006726457399103139,0.22869955156950672
135,5,0.9786995515695067,0.011210762331838564,0.15022421524663676
136,5,0.07062780269058296,0.002242152466367713,0.01905829596412556
137,5,0.8038116591928252,0.06053811659192825,0.017937219730941704
138,5,0.6087443946188341,0.16143497757847533,0.004484304932735426
139,5,0.9820627802690582,0.07511210762331838,0.05717488789237668
140,5,0.742152466367713,0.002242152466367713,0.002242152466367713
141,5,0.9517937219730942,0.8385650224215246,0.042600896860986545
142,5,0.3475336322869955,0.1961883408071749,0.04820627802690583
143,5,0.679372197309417,0.2937219730941704,0.002242152466367713
144,5,0.9988789237668162,0.03587443946188341,0.13789237668161436
145,5,0.899103139013453,0.13004484304932734,0.21188340807174888
146,5,0.9887892376681614,0.1804932735426009,1.383408071748879
147,5,0.9013452914798207,0.004484304932735426,0.2623318385650224
148,5,0.9943946188340808,0.0,0.042600896860986545
149,5,0.9899103139013453,0.6121076233183856,0.1289237668161435
150,5,0.0,0.0,0.05493273542600897
151,5,0.9674887892376681,0.9428251121076233,0.023542600896860985
152,5,0.984304932735426,0.06838565022421525,0.013452914798206279
153,5,0.0,0.9955156950672646,0.48878923766816146
154,5,0.29596412556053814,0.3845291479820628,0.06053811659192825
155,5,0.8621076233183856,0.008968609865470852,0.22757847533632286
156,5,0.9618834080717489,0.2881165919282511,0.008968609865470852
157,5,0.013452914798206279,0.006726457399103139,0.0773542600896861
158,5,0.9988789237668162,0.30829596412556054,0.06502242152466367
159,5,0.9405829596412556,0.0,0.017937219730941704
160,5,0.9002242152466368,0.25448430493273544,0.011210762331838564
161,5,0.9977578475336323,0.0,0.17040358744394618
162,5,0.9977578475336323,0.2701793721973094,0.67152466367713
163,5,0.976457399103139,0.06950672645739911,0.02914798206278027
164,5,0.7881165919282511,0.01905829596412556,0.1591928251121076
165,5,0.8632286995515696,0.0011210762331838565,0.017937219730941704
166,5,0.1984304932735426,0.07399103139013453,0.07847533632286996
167,5,0.9775784753363229,0.31053811659192826,0.0257847533632287
168,5,0.9484304932735426,0.09417040358744394,0.005605381165919282
169,5,0.9775784753363229,0.41816143497757846,0.3654708520179372
170,5,0.9932735426008968,0.31053811659192826,0.19170403587443946
171,5,0.9204035874439462,0.28699551569506726,1.7298206278026906
172,5,0.8733183856502242,0.6221973094170403,0.004484304932735426
173,5,0.22982062780269058,0.0,0.29035874439461884
174,5,0.9338565022421524,0.09865470852017937,0.01233183856502242
175,5,0.9091928251121076,0.0515695067264574,0.0
176,5,0.9786995515695067,0.3721973094170404,0.02914798206278027
177,5,0.9955156950672646,0.04035874439461883,0.0011210762331838565
178,5,0.7477578475336323,0.47533632286995514,0.09977578475336323
179,5,0.9988789237668162,1.0,0.002242152466367713
180,5,0.5201793721973094,1.0,0.011210762331838564
181,5,0.9943946188340808,0.0011210762331838565,0.002242152466367713
182,5,0.8396860986547086,0.0,0.0
183,5,0.899103139013453,0.0,0.06390134529147982
184,5,0.8195067264573991,0.4730941704035874,0.02242152466367713
185,5,0.82847533632287,0.1367713004484305,0.028026905829596414
186,5,0.2556053811659193,0.17600896860986548,0.09080717488789238
187,5,1.0,0.02466367713004484,0.1625560538116592
188,5,0.9977578475336323,0.013452914798206279,0.1984304932735426
189,5,0.6614349775784754,0.020179372197309416,0.01233183856502242
190,5,0.9349775784753364,0.053811659192825115,0.09192825112107623
191,5,0.9977578475336323,0.042600896860986545,0.002242152466367713
192,5,0.6042600896860987,0.05493273542600897,0.023542600896860985
193,5,1.0,0.13565022421524664,0.15134529147982062
194,5,0.9596412556053812,0.27914798206278024,0.18946188340807174
195,5,1.0,0.007847533632286996,0.017937219730941704
196,5,0.7141255605381166,0.218609865470852,0.0011210762331838565
197,5,0.9955156950672646,0.014573991031390135,0.0011210762331838565
198,5,1.0,0.053811659192825115,0.3710762331838565
199,5,0.9865470852017937,0.16367713004484305,0.23430493273542602
0,6,0.9989561586638831,0.7745302713987474,0.008350730688935281
1,6,0.9958246346555324,0.06576200417536535,0.3068893528183716
2,6,0.9707724425887265,0.0020876826722338203,0.04592901878914405
3,6,0.0020876826722338203,0.0,0.003131524008350731
4,6,0.477035490605428,1.0,0.3068893528183716
5,6,0.9926931106471816,0.055323590814196244,0.005219206680584551
6,6,0.9989561586638831,0.21920668058455114,0.008350730688935281
7,6,0.824634655532359,1.0,0.5104384133611691
8,6,0.9916492693110647,0.054279749478079335,0.11482254697286012
9,6,0.9519832985386222,0.04697286012526096,0.0
10,6,0.3465553235908142,0.12630480167014613,0.12004175365344467
11,6,0.6774530271398748,0.47494780793319413,0.0
12,6,0.6910229645093946,0.026096033402922755,0.09394572025052192
13,6,0.29436325678496866,0.0041753653444676405,0.10334029227557412
14,6,0.05219206680584551,0.23799582463465555,0.524008350730689
15,6,0.0,0.12317327766179541,0.005219206680584551
16,6,1.0,0.2609603340292276,1.3486430062630481
17,6,0.21294363256784968,0.22233820459290188,0.22025052192066805
18,6,0.9968684759916493,0.14822546972860126,0.012526096033402923
19,6,0.9937369519832986,0.15031315240083507,0.012526096033402923
20,6,0.1638830897703549,0.11377870563674322,0.049060542797494784
21,6,0.9342379958246346,0.0,0.2139874739039666
22,6,0.9603340292275574,0.014613778705636743,0.1409185803757829
23,6,0.0041753653444676405,0.4582463465553236,0.0041753653444676405
24,6,0.9958246346555324,0.030271398747390398,0.032359081419624215
25,6,0.0,0.40605427974947805,0.0
26,6,0.07515657620041753,0.6096033402922756,0.04801670146137787
27,6,0.29123173277661796,0.47390396659707723,0.0511482254697286
28,6,0.30167014613778703,0.35490605427974947,8.08768267223382
29,6,0.9989561586638831,0.0010438413361169101,0.0010438413361169101
30,6,0.9979123173277662,0.06367432150313153,0.7849686847599165
31,6,1.0,0.11377870563674322,0.017745302713987474
32,6,0.9979123173277662,1.0,0.38100208768267224
33,6,0.9446764091858038,0.0,0.017745302713987474
34,6,1.0,0.24112734864300625,0.04384133611691023
35,6,1.0,0.1524008350730689,0.05636743215031315
36,6,0.9958246346555324,0.010438413361169102,0.0020876826722338203
37,6,1.0,0.2630480167014614,7.020876826722338
38,6,0.965553235908142,0.45407098121085593,0.0010438413361169101
39,6,0.8956158663883089,0.0010438413361169101,0.23695198329853862
40,6,0.94258872651357,0.027139874739039668,0.04592901878914405
41,6,0.38100208768267224,0.008350730688935281,0.08663883089770355
42,6,0.0,0.0,0.15762004175365343
43,6,0.9029227557411273,1.0,0.7620041753653445
44,6,0.8778705636743215,0.20041753653444677,0.003131524008350731
45,6,1.0,0.13778705636743216,0.07828810020876827
46,6,0.8444676409185804,0.006263048016701462,0.0
47,6,0.5083507306889353,0.008350730688935281,0.025052192066805846
48,6,0.9906054279749478,0.10542797494780794,0.003131524008350731
49,6,1.0,0.44780793319415446,0.0020876826722338203
50,6,0.9958246346555324,0.05741127348643006,0.03966597077244259
51,6,0.12108559498956159,0.011482254697286013,0.013569937369519834
52,6,0.9979123173277662,0.3277661795407098,0.837160751565762
53,6,0.8956158663883089,0.7150313152400835,0.008350730688935281
54,6,0.9989561586638831,0.054279749478079335,0.24112734864300625
55,6,0.9916492693110647,0.009394572025052192,0.2567849686847599
56,6,0.8298538622129437,0.0,0.04801670146137787
57,6,0.9895615866388309,0.17118997912317327,0.3298538622129436
58,6,1.0,0.1304801670146138,0.0
59,6,0.5396659707724426,0.03444676409185804,0.10542797494780794
60,6,1.0,0.005219206680584551,0.0
61,6,0.030271398747390398,0.3684759916492693,0.255741127348643
62,6,0.9989561586638831,0.6586638830897703,0.09812108559498957
63,6,1.0,0.23277661795407098,0.010438413361169102
64,6,1.0,0.0041753653444676405,0.015657620041753653
65,6,1.0,0.9937369519832986,0.03444676409185804
66,6,0.2150313152400835,0.09707724425887265,0.0041753653444676405
67,6,0.7943632567849687,0.33298538622129437,0.0041753653444676405
68,6,1.0,0.006263048016701462,0.3674321503131524
69,6,0.9895615866388309,0.8695198329853863,1.0427974947807934
70,6,1.0,0.3872651356993737,0.005219206680584551
71,6,0.0,0.0010438413361169101,0.0
72,6,0.6711899791231732,0.0,0.015657620041753653
73,6,0.9989561586638831,0.11795407098121086,0.005219206680584551
74,6,0.9561586638830898,0.005219206680584551,0.006263048016701462
75,6,0.9812108559498957,0.003131524008350731,0.061586638830897704
76,6,0.017745302713987474,0.2661795407098121,0.1722338204592902
77,6,0.1941544885177453,0.4091858037578288,0.05636743215031315
78,6,0.9874739039665971,0.024008350730688934,0.05323590814196242
79,6,0.4979123173277662,0.3883089770354906,0.0020876826722338203
80,6,0.9154488517745303,0.0,0.016701461377870562
81,6,0.010438413361169102,0.018789144050104383,0.0010438413361169101
82,6,0.9394572025052192,0.1430062630480167,0.019832985386221295
83,6,0.9968684759916493,0.0,3.471816283924843
84,6,0.9665970772442589,0.026096033402922755,0.017745302713987474
85,6,0.006263048016701462,1.0,0.005219206680584551
86,6,0.9958246346555324,0.013569937369519834,0.38517745302713985
87,6,0.9530271398747391,0.6002087682672234,0.0
88,6,1.0,0.6221294363256785,0.1534446764091858
89,6,0.8079331941544885,0.026096033402922755,0.12108559498956159
90,6,0.7338204592901879,0.03549060542797495,0.032359081419624215
91,6,0.9342379958246346,0.28914405010438415,0.009394572025052192
92,6,0.9791231732776617,0.6920668058455115,0.09081419624217119
93,6,0.9634655532359081,0.006263048016701462,3.953027139874739
94,6,0.9989561586638831,0.0020876826722338203,0.020876826722338204
95,6,0.9937369519832986,0.20668058455114824,0.07724425887265135
96,6,0.9968684759916493,0.7964509394572025,0.003131524008350731
97,6,0.9331941544885177,0.9874739039665971,0.03653444676409186
98,6,1.0,0.0,0.0010438413361169101
99,6,1.0,0.0010438413361169101,0.020876826722338204
100,6,0.9989561586638831,0.5490605427974948,0.06889352818371608
101,6,0.9050104384133612,0.09707724425887265,0.05845511482254697
102,6,0.05741127348643006,0.032359081419624215,0.011482254697286013
103,6,0.9624217118997912,0.08663883089770355,0.0020876826722338203
104,6,0.04279749478079332,0.06471816283924843,0.0010438413361169101
105,6,0.9968684759916493,0.037578288100208766,0.006263048016701462
106,6,1.0,0.0,0.3037578288100209
107,6,0.6189979123173278,0.019832985386221295,0.054279749478079335
108,6,1.0,0.09081419624217119,0.005219206680584551
109,6,0.9968684759916493,0.0,0.014613778705636743
110,6,0.9989561586638831,0.0824634655532359,0.1315240083507307
111,6,0.9478079331941545,0.44780793319415446,0.009394572025052192
112,6,0.03549060542797495,0.003131524008350731,0.0
113,6,1.0,0.2620041753653445,0.012526096033402923
114,6,0.0,0.037578288100208766,0.08663883089770355
115,6,1.0,0.14509394572025053,0.054279749478079335
116,6,0.9968684759916493,0.18684759916492694,0.21294363256784968
117,6,1.0,0.0020876826722338203,0.3037578288100209
118,6,0.1430062630480167,0.10960334029227557,0.5104384133611691
119,6,0.965553235908142,0.021920668058455117,0.029227557411273485
120,6,0.872651356993737,0.005219206680584551,0.09812108559498957
121,6,0.9968684759916493,0.3444676409185804,0.15762004175365343
122,6,0.9916492693110647,0.2348643006263048,0.05636743215031315
123,6,0.6899791231732777,0.48538622129436326,0.024008350730688934
124,6,0.37265135699373697,0.03653444676409186,0.0041753653444676405
125,6,1.0,0.1022964509394572,0.027139874739039668
126,6,0.7139874739039666,0.006263048016701462,0.008350730688935281
127,6,0.8810020876826722,0.0,0.03966597077244259
128,6,0.9979123173277662,0.0020876826722338203,0.0020876826722338203
129,6,0.9989561586638831,0.0010438413361169101,0.008350730688935281
130,6,0.9843423799582464,0.12004175365344467,0.11482254697286012
131,6,0.04175365344467641,0.0041753653444676405,0.15657620041753653
132,6,0.9989561586638831,0.1315240083507307,0.010438413361169102
133,6,1.0,0.8538622129436325,0.0
134,6,0.9926931106471816,0.003131524008350731,0.10542797494780794
135,6,0.9989561586638831,0.003131524008350731,0.019832985386221295
136,6,0.3496868475991649,0.0041753653444676405,0.055323590814196244
137,6,0.6231732776617954,0.0824634655532359,0.055323590814196244
138,6,0.9947807933194155,0.12630480167014613,0.0
139,6,0.9770354906054279,0.060542797494780795,0.010438413361169102
140,6,0.049060542797494784,0.003131524008350731,0.0
141,6,0.9989561586638831,0.9770354906054279,0.013569937369519834
142,6,0.8079331941544885,0.0,0.027139874739039668
143,6,0.9968684759916493,0.0010438413361169101,0.0720250521920668
144,6,1.0,0.007306889352818371,0.03966597077244259
145,6,0.8830897703549061,0.1304801670146138,0.027139874739039668
146,6,0.8716075156576201,0.19832985386221294,2.058455114822547
147,6,0.9979123173277662,0.033402922755741124,0.31941544885177453
148,6,0.884133611691023,0.0,0.12317327766179541
149,6,1.0,0.9843423799582464,0.15762004175365343
150,6,0.0,0.0,0.033402922755741124
151,6,0.9989561586638831,0.8622129436325678,0.0
152,6,1.0,0.2776617954070981,0.3862212943632568
153,6,0.0,1.0,0.6419624217118998
154,6,0.9728601252609603,0.4561586638830898,0.031315240083507306
155,6,0.9739039665970772,0.007306889352818371,0.012526096033402923
156,6,0.9801670146137788,0.018789144050104383,0.17118997912317327
157,6,0.0,0.0,0.0041753653444676405
158,6,0.9895615866388309,0.016701461377870562,0.017745302713987474
159,6,0.8162839248434238,0.0010438413361169101,0.1837160751565762
160,6,0.965553235908142,0.0020876826722338203,0.0041753653444676405
161,6,1.0,0.0,0.3872651356993737
162,6,0.9947807933194155,0.42379958246346555,0.022964509394572025
163,6,0.9989561586638831,0.012526096033402923,0.020876826722338204
164,6,0.1419624217118998,0.025052192066805846,0.006263048016701462
165,6,0.9916492693110647,0.0,0.0
166,6,0.6910229645093946,0.037578288100208766,0.08768267223382047
167,6,0.9968684759916493,0.1315240083507307,0.031315240083507306
168,6,0.988517745302714,0.08977035490605428,0.08977035490605428
169,6,0.9968684759916493,0.3653444676409186,0.04279749478079332
170,6,0.9801670146137788,0.04697286012526096,0.007306889352818371
171,6,0.9394572025052192,0.1430062630480167,0.48643006263048016
172,6,1.0,0.022964509394572025,0.04384133611691023
173,6,0.267223382045929,0.0,0.0010438413361169101
174,6,0.9091858037578288,0.13465553235908143,0.006263048016701462
175,6,1.0,0.534446764091858,0.009394572025052192
176,6,0.9926931106471816,0.04175365344467641,0.04488517745302714
177,6,1.0,0.021920668058455117,0.0
178,6,0.9436325678496869,0.011482254697286013,0.08559498956158663
179,6,1.0,1.0,0.007306889352818371
180,6,0.418580375782881,1.0,0.0020876826722338203
181,6,0.9979123173277662,0.0020876826722338203,0.015657620041753653
182,6,0.9498956158663883,0.0,0.0
183,6,0.9989561586638831,0.0,0.18893528183716074
184,6,0.9770354906054279,0.8256784968684759,0.018789144050104383
185,6,0.9352818371607515,0.025052192066805846,0.0
186,6,0.017745302713987474,0.16805845511482254,0.030271398747390398
187,6,0.9979123173277662,0.19206680584551147,0.12943632567849686
188,6,1.0,0.23382045929018788,0.016701461377870562
189,6,0.9739039665970772,0.0020876826722338203,0.012526096033402923
190,6,0.9958246346555324,0.055323590814196244,0.024008350730688934
191,6,1.0,0.012526096033402923,0.0
192,6,0.8215031315240083,0.016701461377870562,0.006263048016701462
193,6,1.0,0.26826722338204595,0.055323590814196244
194,6,1.0,0.5219206680584552,0.016701461377870562
195,6,0.9979123173277662,0.0010438413361169101,0.04488517745302714
196,6,1.0,0.07411273486430063,0.0
197,6,1.0,0.0020876826722338203,0.0020876826722338203
198,6,0.9979123173277662,0.05323590814196242,0.10334029227557412
199,6,0.9947807933194155,0.2807933194154488,0.0041753653444676405
0,7,0.9328793774319066,0.9591439688715954,0.01556420233463035
1,7,1.0,0.016536964980544747,0.13618677042801555
2,7,0.6332684824902723,0.0311284046692607,0.05544747081712062
3,7,0.0019455252918287938,0.0,0.008754863813229572
4,7,0.21498054474708173,1.0,0.061284046692607
5,7,0.6682879377431906,0.01556420233463035,0.021400778210116732
6,7,0.8959143968871596,0.0048638132295719845,0.21595330739299612
7,7,0.9970817120622568,0.9931906614785992,0.4163424124513619
8,7,0.5029182879377432,0.4406614785992218,0.0
9,7,0.8696498054474708,0.048638132295719845,0.0
10,7,0.943579766536965,0.0009727626459143969,0.02237354085603113
11,7,0.5165369649805448,0.9678988326848249,0.01556420233463035
12,7,0.07101167315175097,0.08171206225680934,0.9785992217898832
13,7,0.9961089494163424,0.042801556420233464,0.03988326848249027
14,7,0.730544747081712,0.027237354085603113,0.1877431906614786
15,7,0.0,0.25,0.04474708171206226
16,7,1.0,0.20719844357976655,0.03404669260700389
17,7,0.46303501945525294,0.22568093385214008,0.007782101167315175
18,7,0.8365758754863813,0.021400778210116732,0.41342412451361865
19,7,1.0,0.024319066147859923,0.0
20,7,0.9630350194552529,0.2519455252918288,0.019455252918287938
21,7,0.9854085603112841,0.01556420233463035,0.0009727626459143969
22,7,0.5914396887159533,0.020428015564202335,0.020428015564202335
23,7,0.0009727626459143969,0.0914396887159533,0.01848249027237354
24,7,0.9027237354085603,0.23638132295719844,0.1828793774319066
25,7,0.6264591439688716,0.6527237354085603,0.011673151750972763
26,7,0.8249027237354085,0.10408560311284047,0.0048638132295719845
27,7,0.15272373540856032,0.23929961089494164,0.007782101167315175
28,7,0.20817120622568094,0.2198443579766537,0.038910505836575876
29,7,0.9980544747081712,0.01556420233463035,0.1546692607003891
30,7,0.8784046692607004,0.048638132295719845,0.47470817120622566
31,7,0.9892996108949417,0.07198443579766536,0.04182879377431906
32,7,0.9854085603112841,0.5963035019455253,0.08073929961089495
33,7,0.9727626459143969,0.05544747081712062,0.377431906614786
34,7,0.980544747081712,0.17996108949416342,0.3745136186770428
35,7,0.9649805447470817,0.703307392996109,0.047665369649805445
36,7,0.9980544747081712,0.10992217898832685,0.72568093385214
37,7,0.9961089494163424,0.006809338521400778,0.0009727626459143969
38,7,0.6585603112840467,0.259727626459144,0.07101167315175097
39,7,0.9970817120622568,0.0009727626459143969,0.17315175097276264
40,7,0.980544747081712,0.016536964980544747,0.01264591439688716
41,7,0.017509727626459144,0.0009727626459143969,0.32782101167315175
42,7,0.008754863813229572,0.0009727626459143969,0.042801556420233464
43,7,0.13521400778210116,1.0,0.0963035019455253
44,7,0.09922178988326848,0.9309338521400778,0.08365758754863813
45,7,0.995136186770428,0.09824902723735408,0.061284046692607
46,7,0.5058365758754864,0.020428015564202335,0.033073929961089495
47,7,0.09046692607003891,0.07782101167315175,0.016536964980544747
48,7,0.7149805447470817,0.09046692607003891,0.21108949416342412
49,7,0.41050583657587547,0.014591439688715954,0.09533073929961089
50,7,1.0,0.08268482490272373,0.013618677042801557
51,7,0.019455252918287938,0.14299610894941633,0.029182879377431907
52,7,0.9980544747081712,0.35797665369649806,0.23638132295719844
53,7,0.7675097276264592,0.09046692607003891,0.19844357976653695
54,7,0.9766536964980544,0.0019455252918287938,0.0038910505836575876
55,7,0.9863813229571985,0.7130350194552529,0.06809338521400778
56,7,0.7422178988326849,0.007782101167315175,0.0632295719844358
57,7,1.0,0.7383268482490273,0.03404669260700389
58,7,0.9883268482490273,0.6585603112840467,0.0
59,7,0.9834630350194552,0.18385214007782102,0.4377431906614786
60,7,1.0,0.6731517509727627,0.0
61,7,0.007782101167315175,0.019455252918287938,0.0311284046692607
62,7,0.9610894941634242,0.6760700389105059,0.14202334630350194
63,7,0.9941634241245136,0.05544747081712062,0.1264591439688716
64,7,0.9931906614785992,0.08073929961089495,0.42023346303501946
65,7,0.5787937743190662,0.995136186770428,0.009727626459143969
66,7,0.4912451361867704,0.011673151750972763,0.0
67,7,0.11964980544747082,0.05933852140077821,0.026264591439688716
68,7,0.9902723735408561,0.2704280155642023,0.21011673151750973
69,7,0.9941634241245136,0.9610894941634242,0.0
70,7,1.0,0.6021400778210116,0.26459143968871596
71,7,0.023346303501945526,0.0,0.0
72,7,0.995136186770428,0.0,0.06614785992217899
73,7,0.5817120622568094,0.26750972762645914,0.053501945525291826
74,7,0.9319066147859922,0.024319066147859923,0.010700389105058366
75,7,0.9970817120622568,0.09922178988326848,0.06031128404669261
76,7,0.07879377431906615,0.017509727626459144,0.45233463035019456
77,7,0.7101167315175098,0.7636186770428015,0.0009727626459143969
78,7,0.9883268482490273,0.03404669260700389,0.18968871595330739
79,7,0.7373540856031129,0.03599221789883268,0.3025291828793774
80,7,0.9980544747081712,0.2694552529182879,0.2140077821011673
81,7,0.0,0.11770428015564202,0.0
82,7,0.9970817120622568,0.05933852140077821,0.13132295719844359
83,7,0.9922178988326849,0.0,3.6702334630350193
84,7,0.8891050583657587,0.19844357976653695,0.0
85,7,0.22665369649805447,1.0,0.010700389105058366
86,7,1.0,0.008754863813229572,0.05544747081712062
87,7,0.014591439688715954,0.585603112840467,0.2169260700389105
88,7,1.0,0.4348249027237354,0.010700389105058366
89,7,0.9990272373540856,0.05155642023346303,0.07684824902723736
90,7,0.9815175097276264,0.0019455252918287938,0.030155642023346304
91,7,0.9941634241245136,0.011673151750972763,0.011673151750972763
92,7,0.9260700389105059,0.07003891050583658,0.08657587548638132
93,7,0.5038910505836576,0.030155642023346304,0.0009727626459143969
94,7,0.9990272373540856,0.0,0.6449416342412452
95,7,0.9990272373540856,0.585603112840467,3.5038910505836576
96,7,0.9961089494163424,0.26459143968871596,0.042801556420233464
97,7,0.9961089494163424,0.9669260700389105,0.02529182879377432
98,7,0.3317120622568093,0.0,0.0009727626459143969
99,7,1.0,0.0009727626459143969,0.006809338521400778
100,7,0.9669260700389105,0.6750972762645915,0.04571984435797665
101,7,0.6877431906614786,0.29669260700389105,0.20817120622568094
102,7,0.01848249027237354,0.06031128404669261,0.0
103,7,0.38813229571984437,0.08852140077821012,0.005836575875486381
104,7,0.9688715953307393,0.010700389105058366,0.5515564202334631
105,7,0.8560311284046692,0.029182879377431907,0.01556420233463035
106,7,1.0,0.008754863813229572,0.07101167315175097
107,7,0.3521400778210117,0.23638132295719844,0.0963035019455253
108,7,1.0,0.10019455252918288,0.12062256809338522
109,7,0.3784046692607004,0.0,0.03501945525291829
110,7,0.9221789883268483,0.01264591439688716,0.07392996108949416
111,7,0.9007782101167315,0.6877431906614786,0.020428015564202335
112,7,0.12062256809338522,0.01264591439688716,0.01264591439688716
113,7,1.0,0.017509727626459144,0.0019455252918287938
114,7,0.0029182879377431907,0.09533073929961089,10.279182879377432
115,7,0.9931906614785992,0.0009727626459143969,0.01556420233463035
116,7,0.9854085603112841,0.20817120622568094,0.0048638132295719845
117,7,0.9523346303501945,0.1293774319066148,0.037937743190661476
118,7,0.8881322957198443,0.07782101167315175,0.1507782101167315
119,7,0.8939688715953308,0.26459143968871596,0.0
120,7,0.9922178988326849,0.14202334630350194,0.08073929961089495
121,7,0.9766536964980544,0.2723735408560311,0.042801556420233464
122,7,0.6449416342412452,0.42412451361867703,0.1507782101167315
123,7,0.9601167315175098,0.006809338521400778,0.09824902723735408
124,7,0.014591439688715954,0.016536964980544747,0.014591439688715954
125,7,1.0,0.0029182879377431907,0.16731517509727625
126,7,0.9863813229571985,0.0,0.9815175097276264
127,7,0.16536964980544747,0.02237354085603113,0.21206225680933852
128,7,0.980544747081712,0.14007782101167315,0.10992217898832685
129,7,0.9941634241245136,0.08754863813229571,0.053501945525291826
130,7,0.9571984435797666,0.4036964980544747,0.04474708171206226
131,7,0.05058365758754864,0.8949416342412452,0.0
132,7,0.35700389105058367,0.3715953307392996,0.06906614785992218
133,7,0.9990272373540856,0.016536964980544747,0.4678988326848249
134,7,0.9260700389105059,0.02821011673151751,0.030155642023346304
135,7,0.8647859922178989,0.01264591439688716,0.006809338521400778
136,7,0.09046692607003891,0.07684824902723736,0.02237354085603113
137,7,0.12354085603112841,0.4367704280155642,0.03501945525291829
138,7,0.27626459143968873,0.14007782101167315,0.28696498054474706
139,7,0.9980544747081712,0.11575875486381323,0.0038910505836575876
140,7,0.31712062256809337,0.0029182879377431907,0.0009727626459143969
141,7,0.97568093385214,0.9922178988326849,0.0029182879377431907
142,7,0.10214007782101167,0.048638132295719845,0.0009727626459143969
143,7,0.7120622568093385,0.8638132295719845,0.16439688715953307
144,7,0.9922178988326849,0.0009727626459143969,1.321011673151751
145,7,0.9970817120622568,0.20525291828793774,0.11867704280155641
146,7,0.9970817120622568,0.18968871595330739,1.1819066147859922
147,7,0.9980544747081712,0.007782101167315175,0.0
148,7,0.9863813229571985,0.0,0.030155642023346304
149,7,0.9970817120622568,0.811284046692607,0.013618677042801557
150,7,0.0,0.0,1.8346303501945525
151,7,0.9990272373540856,0.914396887159533,0.0
152,7,0.9717898832684825,0.0019455252918287938,0.09824902723735408
153,7,0.0019455252918287938,1.0,0.02237354085603113
154,7,0.11284046692607004,0.48151750972762647,0.15856031128404668
155,7,0.8881322957198443,0.21498054474708173,0.019455252918287938
156,7,0.7957198443579766,0.556420233463035,0.033073929961089495
157,7,0.19066147859922178,0.0,0.29669260700389105
158,7,0.7684824902723736,0.011673151750972763,0.13229571984435798
159,7,0.980544747081712,0.0,0.0
160,7,0.301556420233463,0.0009727626459143969,0.3657587548638132
161,7,0.9990272373540856,0.0,0.3229571984435798
162,7,0.9980544747081712,0.3521400778210117,0.48249027237354086
163,7,0.9961089494163424,0.0019455252918287938,0.0009727626459143969
164,7,0.9085603112840467,0.07003891050583658,0.03696498054474708
165,7,0.4066147859922179,0.0,0.0009727626459143969
166,7,0.030155642023346304,0.13618677042801555,0.0029182879377431907
167,7,0.9970817120622568,0.44163424124513617,0.024319066147859923
168,7,0.8599221789883269,0.020428015564202335,0.0019455252918287938
169,7,0.9961089494163424,0.0,0.05642023346303502
170,7,0.8015564202334631,0.03599221789883268,0.009727626459143969
171,7,0.9309338521400778,0.2587548638132296,0.10019455252918288
172,7,0.995136186770428,0.35894941634241245,0.037937743190661476
173,7,0.17120622568093385,0.0,0.6478599221789884
174,7,0.9931906614785992,0.017509727626459144,0.09922178988326848
175,7,0.5447470817120622,0.03404669260700389,0.01556420233463035
176,7,0.7928015564202334,0.1303501945525292,0.07101167315175097
177,7,0.9601167315175098,0.0009727626459143969,0.0019455252918287938
178,7,0.9922178988326849,0.40077821011673154,0.032101167315175094
179,7,0.9571984435797666,1.0,0.0
180,7,0.17023346303501946,1.0,0.08852140077821012
181,7,0.9990272373540856,0.0,3.8365758754863815
182,7,0.06712062256809338,0.005836575875486381,0.0
183,7,0.7626459143968871,0.0,0.06809338521400778
184,7,0.33657587548638135,0.6605058365758755,0.11478599221789883
185,7,0.9630350194552529,0.48638132295719844,0.0009727626459143969
186,7,0.6206225680933852,0.0933852140077821,0.04571984435797665
187,7,0.9990272373540856,0.3540856031128405,0.009727626459143969
188,7,0.9542801556420234,0.02529182879377432,0.14105058365758755
189,7,0.10894941634241245,0.05933852140077821,0.021400778210116732
190,7,0.48735408560311283,0.13910505836575876,0.014591439688715954
191,7,1.0,0.03599221789883268,0.057392996108949414
192,7,0.23929961089494164,0.030155642023346304,0.122568093385214
193,7,1.0,0.7889105058365758,0.01264591439688716
194,7,0.9348249027237354,0.19649805447470817,0.0
195,7,1.0,0.0029182879377431907,0.027237354085603113
196,7,0.9990272373540856,0.2178988326848249,0.0
197,7,0.7821011673151751,0.0,0.07101167315175097
198,7,1.0,0.026264591439688716,1.061284046692607
199,7,0.9990272373540856,0.06712062256809338,0.03404669260700389
0,8,0.9476386036960985,0.4948665297741273,0.022587268993839837
1,8,1.0,0.006160164271047228,0.9507186858316222
2,8,0.9907597535934292,0.028747433264887063,0.003080082135523614
3,8,0.0,0.0,0.0
4,8,0.6447638603696099,1.0,0.03182751540041068
5,8,0.9866529774127311,0.007186858316221766,0.24948665297741274
6,8,0.9835728952772074,0.10574948665297741,0.001026694045174538
7,8,0.9989733059548255,1.0,3.371663244353183
8,8,0.9609856262833676,0.34188911704312114,0.021560574948665298
9,8,0.9650924024640657,0.06673511293634497,0.043121149897330596
10,8,0.47433264887063653,0.015400410677618069,0.003080082135523614
11,8,0.864476386036961,0.9455852156057495,0.0
12,8,0.6550308008213552,0.07597535934291581,2.593429158110883
13,8,0.8757700205338809,0.0,0.03182751540041068
14,8,0.23921971252566734,0.049281314168377825,0.03490759753593429
15,8,0.0,0.44353182751540043,0.04620123203285421
16,8,0.9989733059548255,0.09034907597535935,0.018480492813141684
17,8,0.2535934291581109,0.1971252566735113,0.012320328542094456
18,8,0.971252566735113,0.024640657084188913,0.28336755646817247
19,8,1.0,0.048254620123203286,0.0
20,8,0.9158110882956879,0.030800821355236138,0.043121149897330596
21,8,0.9681724845995893,0.001026694045174538,0.001026694045174538
22,8,0.9938398357289527,0.058521560574948665,0.0
23,8,0.009240246406570842,0.473305954825462,0.00513347022587269
24,8,1.0,0.10882956878850103,0.045174537987679675
25,8,0.07494866529774127,0.2936344969199179,0.004106776180698152
26,8,0.24948665297741274,0.21149897330595482,0.02053388090349076
27,8,0.060574948665297744,0.03182751540041068,0.007186858316221766
28,8,0.162217659137577,0.029774127310061602,0.16632443531827515
29,8,1.0,0.001026694045174538,0.048254620123203286
30,8,0.9250513347022588,0.2351129363449692,3.200205338809035
31,8,0.9876796714579056,0.04209445585215606,0.01026694045174538
32,8,1.0,0.9907597535934292,0.44969199178644764
33,8,0.9948665297741273,0.01642710472279261,0.04004106776180698
34,8,1.0,0.13552361396303902,0.0
35,8,1.0,0.502053388090349,0.028747433264887063
36,8,0.9989733059548255,0.019507186858316223,0.03696098562628337
37,8,1.0,0.059548254620123205,0.0811088295687885
38,8,0.2679671457905544,0.5102669404517454,0.01642710472279261
39,8,1.0,0.002053388090349076,0.009240246406570842
40,8,1.0,0.2104722792607803,0.029774127310061602
41,8,0.15195071868583163,0.001026694045174538,0.63347022587269
42,8,0.0,0.0,0.10677618069815195
43,8,0.6139630390143738,1.0,0.026694045174537988
44,8,0.3326488706365503,0.07802874743326489,0.003080082135523614
45,8,1.0,0.5903490759753593,0.00513347022587269
46,8,0.9671457905544147,0.013347022587268994,0.006160164271047228
47,8,0.10677618069815195,0.04209445585215606,0.043121149897330596
48,8,0.9794661190965093,0.11704312114989733,0.07494866529774127
49,8,0.9383983572895277,0.03490759753593429,0.012320328542094456
50,8,1.0,0.08418891170431211,0.026694045174537988
51,8,0.2433264887063655,0.01642710472279261,0.002053388090349076
52,8,1.0,0.1837782340862423,0.06365503080082136
53,8,0.5585215605749486,0.5154004106776181,0.018480492813141684
54,8,1.0,0.0,0.7546201232032854
55,8,1.0,0.5472279260780287,0.13347022587268995
56,8,0.8993839835728953,0.00513347022587269,0.07700205338809035
57,8,1.0,0.11601642710472279,0.09958932238193019
58,8,0.9948665297741273,0.13141683778234087,0.0
59,8,0.973305954825462,0.03285420944558522,2.09958932238193
60,8,1.0,0.16324435318275154,0.0
61,8,0.06365503080082136,0.00513347022587269,0.14271047227926079
62,8,1.0,0.9332648870636551,0.715605749486653
63,8,1.0,0.3613963039014374,0.0
64,8,0.9989733059548255,0.001026694045174538,0.002053388090349076
65,8,0.9455852156057495,1.0,0.014373716632443531
66,8,0.973305954825462,0.004106776180698152,0.0
67,8,0.27002053388090347,0.21868583162217659,0.26386036960985626
68,8,1.0,0.0513347022587269,2.253593429158111
69,8,0.9958932238193019,0.9969199178644764,0.25667351129363447
70,8,1.0,0.04722792607802875,0.023613963039014373
71,8,0.002053388090349076,0.0,0.0
72,8,0.9281314168377823,0.0,0.033880903490759756
73,8,0.9989733059548255,0.33880903490759756,0.001026694045174538
74,8,0.9055441478439425,0.0,0.001026694045174538
75,8,0.9117043121149897,0.044147843942505136,0.028747433264887063
76,8,0.052361396303901436,0.009240246406570842,0.0811088295687885
77,8,0.9599589322381931,0.26591375770020537,0.02566735112936345
78,8,1.0,0.02053388090349076,0.052361396303901436
79,8,0.22073921971252566,0.059548254620123205,0.021560574948665298
80,8,0.9989733059548255,0.0,0.018480492813141684
81,8,0.0,0.006160164271047228,0.02053388090349076
82,8,1.0,0.07186858316221766,0.004106776180698152
83,8,1.0,0.0,0.20123203285420946
84,8,0.9989733059548255,0.057494866529774126,0.007186858316221766
85,8,0.18788501026694046,1.0,0.00513347022587269
86,8,1.0,0.018480492813141684,0.4794661190965092
87,8,0.19404517453798767,0.5092402464065708,0.033880903490759756
88,8,1.0,0.13449691991786447,0.007186858316221766
89,8,0.9989733059548255,0.06570841889117043,0.059548254620123205
90,8,0.9845995893223819,0.1026694045174538,0.018480492813141684
91,8,0.9989733059548255,0.003080082135523614,0.002053388090349076
92,8,1.0,0.48459958932238195,0.014373716632443531
93,8,0.9609856262833676,0.037987679671457907,0.014373716632443531
94,8,1.0,0.0,0.001026694045174538
95,8,1.0,0.4815195071868583,0.5718685831622177
96,8,1.0,0.33572895277207393,0.029774127310061602
97,8,0.997946611909651,0.9774127310061602,0.026694045174537988
98,8,0.9989733059548255,0.0,0.037987679671457907
99,8,1.0,0.0,0.006160164271047228
100,8,0.9989733059548255,0.6540041067761807,0.060574948665297744
101,8,0.9928131416837782,0.02053388090349076,0.058521560574948665
102,8,0.14271047227926079,0.07494866529774127,0.0
103,8,0.9394250513347022,0.07905544147843943,0.003080082135523614
104,8,0.9086242299794661,0.006160164271047228,0.053388090349075976
105,8,0.9137577002053389,0.002053388090349076,0.026694045174537988
106,8,1.0,0.004106776180698152,0.055441478439425054
107,8,0.75564681724846,0.09753593429158111,0.03490759753593429
108,8,1.0,0.058521560574948665,0.008213552361396304
109,8,0.9917864476386037,0.0,0.001026694045174538
110,8,0.9948665297741273,0.0,0.0
111,8,1.0,0.7772073921971252,0.007186858316221766
112,8,0.006160164271047228,0.12217659137577003,0.00513347022587269
113,8,1.0,0.2464065708418891,0.028747433264887063
114,8,0.0,0.23408624229979466,0.25770020533880905
115,8,0.9969199178644764,0.0,0.039014373716632446
116,8,0.9969199178644764,0.11088295687885011,0.07494866529774127
117,8,1.0,0.037987679671457907,0.06570841889117043
118,8,0.9620123203285421,0.08316221765913757,0.5513347022587269
119,8,1.0,0.006160164271047228,0.003080082135523614
120,8,0.7618069815195072,0.08932238193018481,0.0
121,8,0.9958932238193019,0.1540041067761807,0.21868583162217659
122,8,0.997946611909651,0.019507186858316223,0.003080082135523614
123,8,0.9661190965092402,0.017453798767967144,2.5503080082135523
124,8,0.1437371663244353,0.004106776180698152,0.002053388090349076
125,8,1.0,0.061601642710472276,0.06981519507186858
126,8,0.9661190965092402,0.019507186858316223,0.021560574948665298
127,8,0.8080082135523614,0.0,0.019507186858316223
128,8,0.9969199178644764,0.026694045174537988,0.5790554414784395
129,8,0.9958932238193019,0.014373716632443531,0.003080082135523614
130,8,0.9794661190965093,0.20636550308008214,0.05646817248459959
131,8,0.00513347022587269,0.08316221765913757,0.013347022587268994
132,8,0.9620123203285421,0.022587268993839837,0.0811088295687885
133,8,1.0,0.18583162217659138,0.004106776180698152
134,8,0.9938398357289527,0.004106776180698152,0.2535934291581109
135,8,0.973305954825462,0.00513347022587269,0.013347022587268994
136,8,0.03696098562628337,0.003080082135523614,0.014373716632443531
137,8,0.528747433264887,0.07700205338809035,0.057494866529774126
138,8,0.6714579055441479,0.055441478439425054,0.00513347022587269
139,8,0.9876796714579056,0.10061601642710473,0.013347022587268994
140,8,0.8901437371663244,0.0,0.0
141,8,0.997946611909651,0.8603696098562629,0.039014373716632446
142,8,0.28439425051334705,0.004106776180698152,0.11293634496919917
143,8,0.9137577002053389,0.26386036960985626,0.03285420944558522
144,8,1.0,0.004106776180698152,0.33675564681724846
145,8,1.0,0.0811088295687885,0.017453798767967144
146,8,1.0,0.5811088295687885,0.07700205338809035
147,8,0.9969199178644764,0.002053388090349076,0.15503080082135523
148,8,0.9876796714579056,0.0,0.02053388090349076
149,8,0.997946611909651,0.9548254620123203,0.2032854209445585
150,8,0.0,0.0,0.02566735112936345
151,8,0.9938398357289527,0.997946611909651,0.00513347022587269
152,8,0.9989733059548255,0.017453798767967144,0.024640657084188913
153,8,0.0,1.0,0.03490759753593429
154,8,0.22279260780287474,0.16837782340862423,0.09342915811088295
155,8,1.0,0.0,0.003080082135523614
156,8,0.9969199178644764,0.12320328542094455,0.004106776180698152
157,8,0.03182751540041068,0.001026694045174538,0.01026694045174538
158,8,0.997946611909651,0.06878850102669405,0.004106776180698152
159,8,0.9589322381930184,0.0,0.013347022587268994
160,8,0.9866529774127311,0.012320328542094456,0.009240246406570842
161,8,1.0,0.0,0.31519507186858314
162,8,0.997946611909651,0.20841889117043122,1.3542094455852156
163,8,0.9476386036960985,0.028747433264887063,0.011293634496919919
164,8,0.8983572895277208,0.037987679671457907,0.028747433264887063
165,8,0.9291581108829569,0.0,0.021560574948665298
166,8,0.15195071868583163,0.13141683778234087,0.03182751540041068
167,8,0.9876796714579056,0.5564681724845996,0.002053388090349076
168,8,0.9661190965092402,0.00513347022587269,0.003080082135523614
169,8,0.997946611909651,0.22895277207392198,0.17967145790554415
170,8,0.9907597535934292,0.21560574948665298,0.001026694045174538
171,8,0.9620123203285421,0.4620123203285421,0.24845995893223818
172,8,0.9958932238193019,0.3028747433264887,0.0
173,8,0.7659137577002053,0.0,0.004106776180698152
174,8,0.9907597535934292,0.08418891170431211,0.023613963039014373
175,8,0.9989733059548255,0.050308008213552365,0.003080082135523614
176,8,0.9856262833675564,0.46098562628336753,0.002053388090349076
177,8,0.9897330595482546,0.013347022587268994,0.01026694045174538
178,8,0.997946611909651,0.3398357289527721,0.052361396303901436
179,8,0.9989733059548255,1.0,0.0
180,8,0.44250513347022585,1.0,0.002053388090349076
181,8,0.9969199178644764,0.0,0.018480492813141684
182,8,0.648870636550308,0.0,0.0
183,8,0.8942505133470225,0.0,0.09342915811088295
184,8,0.837782340862423,0.75564681724846,0.001026694045174538
185,8,0.9568788501026694,0.2402464065708419,0.0
186,8,0.7515400410677618,0.08521560574948665,0.003080082135523614
187,8,1.0,0.02053388090349076,0.013347022587268994
188,8,1.0,0.003080082135523614,0.09034907597535935
189,8,0.6776180698151951,0.03285420944558522,0.009240246406570842
190,8,0.9599589322381931,0.023613963039014373,0.001026694045174538
191,8,1.0,0.02566735112936345,0.0
192,8,0.5,0.058521560574948665,0.015400410677618069
193,8,1.0,0.23613963039014374,0.029774127310061602
194,8,0.9907597535934292,0.8439425051334702,0.015400410677618069
195,8,1.0,0.019507186858316223,0.006160164271047228
196,8,1.0,0.36858316221765913,0.0
197,8,0.9989733059548255,0.017453798767967144,0.006160164271047228
198,8,1.0,0.023613963039014373,0.22792607802874743
199,8,0.9989733059548255,0.055441478439425054,0.08624229979466119
0,9,0.9762140733399405,0.9524281466798811,0.0019821605550049554
1,9,0.979187314172448,0.004955401387512388,0.9098116947472745
2,9,0.9504459861248761,0.0753221010901883,0.02180376610505451
3,9,0.0019821605550049554,0.011892963330029732,0.0009910802775024777
4,9,0.34291377601585726,0.9990089197224975,0.10307234886025768
5,9,0.6570862239841427,0.014866204162537165,0.0802775024777007
6,9,0.9593657086223984,0.005946481665014866,0.05153617443012884
7,9,0.9990089197224975,1.0,2.505450941526264
8,9,0.7740336967294351,0.4499504459861249,0.006937561942517344
9,9,0.931615460852329,0.010901883052527254,0.008919722497522299
10,9,0.6610505450941526,0.002973240832507433,0.20812685827552033
11,9,0.333994053518335,0.8156590683845392,0.0009910802775024777
12,9,0.2527254707631318,0.07829534192269574,2.4489593657086224
13,9,0.931615460852329,0.07928642220019821,0.036669970267591674
14,9,0.38453914767096137,0.010901883052527254,0.02973240832507433
15,9,0.0,0.199207135777998,0.4796828543111992
16,9,1.0,0.011892963330029732,0.07730426164519326
17,9,0.4251734390485629,0.5659068384539148,0.0019821605550049554
18,9,0.8830525272547076,0.02576808721506442,1.3914767096134788
19,9,1.0,0.024777006937561942,0.0
20,9,0.9881070366699702,0.027750247770069375,0.03270564915758176
21,9,0.9900891972249752,0.0,0.004955401387512388
22,9,0.9970267591674926,0.10009910802775025,0.009910802775024777
23,9,0.0,0.09910802775024777,0.0
24,9,0.9345887016848364,0.5163528245787908,0.031714568880079286
25,9,0.514370664023786,0.244796828543112,0.005946481665014866
26,9,0.38850346878097125,0.04558969276511397,0.04757185332011893
27,9,0.03766105054509415,0.05847373637264618,0.022794846382556987
28,9,0.062438057482656094,0.05946481665014866,0.03964321110009911
29,9,1.0,0.002973240832507433,0.26362735381565905
30,9,0.6610505450941526,0.11298315163528246,1.8344895936570862
31,9,0.9930624380574826,0.09712586719524281,0.005946481665014866
32,9,0.9890981169474727,0.910802775024777,0.05847373637264618
33,9,0.9910802775024777,0.003964321110009911,0.02973240832507433
34,9,0.9990089197224975,0.2566897918731417,0.1199207135777998
35,9,0.9990089197224975,0.34291377601585726,0.09910802775024777
36,9,1.0,0.03270564915758176,3.0218037661050543
37,9,1.0,0.017839444995044598,0.07631318136769079
38,9,0.7512388503468781,0.30426164519326065,0.0019821605550049554
39,9,0.9514370664023786,0.002973240832507433,0.02081268582755203
40,9,0.9970267591674926,0.028741328047571853,0.19425173439048563
41,9,0.003964321110009911,0.004955401387512388,0.11397423191278494
42,9,0.0,0.0,0.06442021803766106
43,9,0.3458870168483647,1.0,0.035678889990089196
44,9,0.05252725470763132,0.7452923686818632,0.006937561942517344
45,9,1.0,0.28543111992071357,0.04162537165510406
46,9,0.9762140733399405,0.006937561942517344,0.048562933597621406
47,9,0.06739345887016848,0.1506442021803766,0.002973240832507433
48,9,0.9038652130822596,0.11199207135777998,0.333994053518335
49,9,0.48761149653121905,0.03270564915758176,0.006937561942517344
50,9,1.0,0.04757185332011893,0.03964321110009911
51,9,0.013875123885034688,0.04757185332011893,0.19226957383548068
52,9,0.9970267591674926,0.14965312190287414,0.6987115956392468
53,9,0.8107036669970268,0.45490584737363726,0.1694747274529237
54,9,1.0,0.0,0.005946481665014866
55,9,0.9871159563924677,0.1863230921704658,0.11694747274529237
56,9,0.9355797819623389,0.0009910802775024777,0.002973240832507433
57,9,0.9970267591674926,0.643211100099108,0.10901883052527254
58,9,0.9950445986124876,0.8255698711595639,0.0
59,9,0.9593657086223984,0.05946481665014866,0.14073339940535184
60,9,0.9990089197224975,0.2745292368681863,0.004955401387512388
61,9,0.006937561942517344,0.013875123885034688,0.007928642220019821
62,9,1.0,0.9157581764122894,0.03865213082259663
63,9,0.9752229930624381,0.04360753221010902,0.0
64,9,1.0,0.0009910802775024777,0.010901883052527254
65,9,0.9355797819623389,1.0,0.10208126858275521
66,9,0.7195242814667988,0.002973240832507433,0.0019821605550049554
67,9,0.222001982160555,0.05054509415262636,0.18037661050545095
68,9,0.998017839444995,0.24083250743310208,0.48265609514370666
69,9,0.998017839444995,0.9821605550049554,0.006937561942517344
70,9,1.0,0.2893954410307235,0.013875123885034688
71,9,0.0,0.0009910802775024777,0.0009910802775024777
72,9,0.9554013875123885,0.0,0.010901883052527254
73,9,0.9940535183349851,0.199207135777998,0.009910802775024777
74,9,0.9435084241823588,0.014866204162537165,0.01288404360753221
75,9,0.9960356788899901,0.02081268582755203,0.005946481665014866
76,9,0.06442021803766106,0.02081268582755203,0.24777006937561943
77,9,0.7789890981169475,0.33201189296333,0.007928642220019821
78,9,1.0,0.014866204162537165,0.08622398414271557
79,9,0.07234886025768088,0.018830525272547076,0.031714568880079286
80,9,0.998017839444995,0.005946481665014866,0.015857284440039643
81,9,0.0009910802775024777,0.0019821605550049554,0.06442021803766106
82,9,0.9910802775024777,0.018830525272547076,0.04757185332011893
83,9,1.0,0.0,0.8245787908820614
84,9,0.9990089197224975,0.1863230921704658,0.0
85,9,0.013875123885034688,1.0,0.03468780971258672
86,9,1.0,0.05054509415262636,0.040634291377601585
87,9,0.06838453914767097,0.4271555996035679,0.09018830525272548
88,9,1.0,0.5599603567888999,0.015857284440039643
89,9,0.9920713577799801,0.07135777998017839,0.11496531219028741
90,9,0.979187314172448,0.008919722497522299,0.07928642220019821
91,9,0.998017839444995,0.003964321110009911,0.0009910802775024777
92,9,1.0,0.28543111992071357,0.1823587710604559
93,9,0.9524281466798811,0.05550049554013875,0.05450941526263627
94,9,0.9990089197224975,0.0009910802775024777,0.010901883052527254
95,9,1.0,0.5014866204162537,1.5371655104063429
96,9,0.9930624380574826,0.47770069375619423,0.003964321110009911
97,9,0.998017839444995,0.979187314172448,0.03270564915758176
98,9,0.9167492566897919,0.0009910802775024777,0.005946481665014866
99,9,0.9068384539147671,0.0,0.004955401387512388
100,9,0.9960356788899901,0.5609514370664024,0.044598612487611496
101,9,0.7770069375619425,0.08820614469772052,0.023785926660059464
102,9,0.003964321110009911,0.044598612487611496,0.008919722497522299
103,9,0.3389494549058474,0.17046580773042616,0.0009910802775024777
104,9,0.9643211100099108,0.02180376610505451,0.024777006937561942
105,9,0.9038652130822596,0.005946481665014866,0.12289395441030723
106,9,1.0,0.0009910802775024777,0.02973240832507433
107,9,0.2616451932606541,0.3151635282457879,0.02081268582755203
108,9,1.0,0.05450941526263627,0.036669970267591674
109,9,0.2804757185332012,0.0,0.03270564915758176
110,9,0.9871159563924677,0.01684836471754212,0.0009910802775024777
111,9,0.9147670961347869,0.8790882061446977,0.0009910802775024777
112,9,0.0,0.010901883052527254,0.005946481665014866
113,9,1.0,0.15460852329038652,0.0009910802775024777
114,9,0.0,0.08126858275520317,1.8354806739345888
115,9,0.9871159563924677,0.004955401387512388,0.022794846382556987
116,9,0.9940535183349851,0.1377601585728444,0.04162537165510406
117,9,0.8027750247770069,0.21110009910802774,0.026759167492566897
118,9,0.9702675916749257,0.12487611496531219,0.14866204162537167
119,9,0.9900891972249752,0.40832507433102083,0.0
120,9,0.9821605550049554,0.33002973240832506,0.024777006937561942
121,9,0.9960356788899901,0.4380574826560951,0.1734390485629336
122,9,0.9970267591674926,0.3478691774033697,0.05847373637264618
123,9,0.9841427155599604,0.05450941526263627,0.34291377601585726
124,9,0.03766105054509415,0.0009910802775024777,0.009910802775024777
125,9,1.0,0.007928642220019821,0.4588701684836472
126,9,0.979187314172448,0.0009910802775024777,0.02081268582755203
127,9,0.514370664023786,0.0009910802775024777,0.7314172447968286
128,9,0.9920713577799801,0.035678889990089196,0.0
129,9,0.9940535183349851,0.10505450941526263,0.0019821605550049554
130,9,0.8543111992071358,0.2923686818632309,0.07234886025768088
131,9,0.0,0.6927651139742319,0.0009910802775024777
132,9,0.9375619425173439,0.08325074331020813,0.0019821605550049554
133,9,1.0,0.04261645193260654,0.062438057482656094
134,9,0.9960356788899901,0.0009910802775024777,0.07829534192269574
135,9,0.979187314172448,0.0009910802775024777,0.10901883052527254
136,9,0.2001982160555005,0.0019821605550049554,0.04757185332011893
137,9,0.14271555996035679,0.38453914767096137,0.040634291377601585
138,9,0.26858275520317143,0.1962338949454906,0.049554013875123884
139,9,1.0,0.04360753221010902,0.018830525272547076
140,9,0.6769078295341923,0.002973240832507433,0.0
141,9,0.9514370664023786,0.9940535183349851,0.013875123885034688
142,9,0.11000991080277503,0.013875123885034688,0.0
143,9,0.4707631318136769,0.45589692765113976,0.16253716551040634
144,9,1.0,0.0009910802775024777,0.16253716551040634
145,9,0.998017839444995,0.13478691774033696,0.005946481665014866
146,9,0.8860257680872151,0.41129831516352827,0.36174430128840435
147,9,0.9910802775024777,0.004955401387512388,0.014866204162537165
148,9,0.9801783944499505,0.0,0.036669970267591674
149,9,0.998017839444995,0.9851337958374629,0.02081268582755203
150,9,0.0009910802775024777,0.0,0.2616451932606541
151,9,0.9990089197224975,0.9970267591674926,0.0
152,9,0.9990089197224975,0.002973240832507433,0.07829534192269574
153,9,0.0,1.0,0.026759167492566897
154,9,0.22893954410307235,0.2180376610505451,0.222001982160555
155,9,0.9405351833498513,0.014866204162537165,0.026759167492566897
156,9,0.8325074331020813,0.06045589692765114,0.02081268582755203
157,9,0.030723488602576808,0.0009910802775024777,0.03766105054509415
158,9,0.998017839444995,0.01288404360753221,0.0009910802775024777
159,9,0.9484638255698712,0.0,0.004955401387512388
160,9,0.6184340931615461,0.003964321110009911,0.07234886025768088
161,9,0.998017839444995,0.0,1.2140733399405352
162,9,0.9990089197224975,0.0753221010901883,0.7383548067393458
163,9,0.9990089197224975,0.04558969276511397,0.0009910802775024777
164,9,0.4717542120911794,0.07036669970267592,0.5966303270564915
165,9,0.9554013875123885,0.0,0.002973240832507433
166,9,0.4697720515361744,0.30426164519326065,0.008919722497522299
167,9,1.0,0.6204162537165511,0.03369672943508424
168,9,0.9831516352824579,0.009910802775024777,0.005946481665014866
169,9,0.9990089197224975,0.02180376610505451,0.5619425173439049
170,9,0.9970267591674926,0.03865213082259663,0.002973240832507433
171,9,0.7611496531219029,0.15262636273538158,0.09613478691774034
172,9,0.9187314172447968,0.2626362735381566,0.0019821605550049554
173,9,0.06640237859266601,0.0,0.06937561942517344
174,9,1.0,0.06442021803766106,0.11397423191278494
175,9,0.956392467789891,0.07234886025768088,0.01684836471754212
176,9,0.998017839444995,0.2606541129831516,0.03865213082259663
177,9,0.9930624380574826,0.022794846382556987,0.0
178,9,0.9831516352824579,0.13082259663032705,0.599603567888999
179,9,0.9742319127849356,1.0,0.024777006937561942
180,9,0.20812685827552033,1.0,0.002973240832507433
181,9,1.0,0.0,0.20416253716551042
182,9,0.30426164519326065,0.0019821605550049554,0.0
183,9,0.8107036669970268,0.0,0.049554013875123884
184,9,0.7611496531219029,0.599603567888999,0.04261645193260654
185,9,0.9603567888999008,0.333994053518335,0.003964321110009911
186,9,0.7522299306243806,0.07234886025768088,0.0802775024777007
187,9,1.0,0.21704658077304262,0.015857284440039643
188,9,1.0,0.006937561942517344,0.04757185332011893
189,9,0.40336967294350845,0.06442021803766106,0.006937561942517344
190,9,0.7670961347869177,0.4321110009910803,0.014866204162537165
191,9,1.0,0.003964321110009911,0.0009910802775024777
192,9,0.3557978196233895,0.03865213082259663,0.02180376610505451
193,9,1.0,0.7740336967294351,0.06640237859266601
194,9,0.9851337958374629,0.29137760158572845,0.0009910802775024777
195,9,1.0,0.0,0.015857284440039643
196,9,0.9970267591674926,0.05252725470763132,0.0009910802775024777
197,9,0.9990089197224975,0.0019821605550049554,0.0009910802775024777
198,9,1.0,0.04162537165510406,10.201189296333004
199,9,1.0,0.09018830525272548,0.03468780971258672


==> Figures/activity_distribution_8.csv <==
Neuron_index,TTFS_dist,Rate_dist
0,0.6940451745379876,0.0513347022587269
1,0.946611909650924,0.018480492813141684
2,0.9969199178644764,0.09034907597535935
3,0.9722792607802875,0.3080082135523614
4,1.0,0.02053388090349076
5,0.9958932238193019,0.006160164271047228
6,1.0,0.030800821355236138
7,0.9948665297741273,0.0
8,0.6540041067761807,0.0
9,1.0,0.06981519507186858
10,1.0,0.8634496919917864
11,0.9763860369609856,0.8696098562628337
12,0.8501026694045175,0.002053388090349076
13,0.9989733059548255,0.028747433264887063
14,1.0,0.001026694045174538
15,1.0,0.12320328542094455
16,0.891170431211499,0.048254620123203286
17,1.0,0.014373716632443531
18,0.9989733059548255,0.00513347022587269
19,1.0,0.01026694045174538
20,0.10985626283367557,0.037987679671457907
21,0.9989733059548255,0.0
22,0.9250513347022588,0.029774127310061602
23,0.9373716632443532,0.048254620123203286
24,1.0,0.003080082135523614
25,0.0728952772073922,0.021560574948665298
26,0.9928131416837782,0.008213552361396304
27,1.0,0.06673511293634497
28,0.944558521560575,0.001026694045174538
29,1.0,0.1806981519507187
30,0.9004106776180698,0.02053388090349076
31,0.9394250513347022,0.08008213552361396
32,1.0,0.003080082135523614
33,1.0,0.008213552361396304
34,0.9948665297741273,0.050308008213552365
35,0.9969199178644764,0.019507186858316223
36,0.9958932238193019,0.002053388090349076
37,0.997946611909651,0.007186858316221766
38,0.0,2.917864476386037
39,0.9887063655030801,0.014373716632443531
40,0.9486652977412731,0.008213552361396304
41,0.6273100616016427,0.5297741273100616
42,0.9004106776180698,0.011293634496919919
43,0.6663244353182751,0.055441478439425054
44,0.9989733059548255,0.03696098562628337
45,1.0,0.028747433264887063
46,0.9989733059548255,0.030800821355236138
47,0.9969199178644764,0.014373716632443531
48,1.0,0.002053388090349076
49,0.9969199178644764,0.002053388090349076
50,0.13963039014373715,29.204312114989733
51,0.9948665297741273,0.055441478439425054
52,0.9784394250513347,0.055441478439425054
53,0.997946611909651,0.017453798767967144
54,0.997946611909651,0.004106776180698152
55,0.9835728952772074,0.001026694045174538
56,1.0,0.24229979466119098
57,1.0,0.004106776180698152
58,1.0,0.004106776180698152
59,1.0,0.001026694045174538
60,0.5667351129363449,2.5626283367556466
61,1.0,0.022587268993839837
62,0.9948665297741273,0.007186858316221766
63,0.3860369609856263,0.006160164271047228
64,0.9989733059548255,6.009240246406571
65,0.997946611909651,0.012320328542094456
66,1.0,4.486652977412731
67,1.0,0.6981519507186859
68,0.9938398357289527,0.003080082135523614
69,1.0,0.07186858316221766
70,0.9989733059548255,0.003080082135523614
71,1.0,0.011293634496919919
72,1.0,0.5
73,1.0,0.007186858316221766
74,1.0,0.16324435318275154
75,0.9845995893223819,0.8141683778234087
76,0.9989733059548255,0.007186858316221766
77,1.0,0.018480492813141684
78,0.8860369609856262,0.001026694045174538
79,0.9650924024640657,0.08008213552361396
80,0.9394250513347022,0.08521560574948665
81,1.0,0.03593429158110883
82,1.0,0.030800821355236138
83,0.033880903490759756,0.019507186858316223
84,0.997946611909651,0.019507186858316223
85,1.0,0.001026694045174538
86,1.0,0.003080082135523614
87,1.0,0.004106776180698152
88,1.0,0.011293634496919919
89,1.0,0.07084188911704312
90,0.04106776180698152,0.04722792607802875
91,0.9938398357289527,4.315195071868583
92,1.0,0.011293634496919919
93,0.9989733059548255,0.039014373716632446
94,0.9897330595482546,0.028747433264887063
95,0.7885010266940452,0.01642710472279261
96,0.9784394250513347,0.011293634496919919
97,0.9722792607802875,0.019507186858316223
98,0.9948665297741273,0.003080082135523614
99,0.9989733059548255,0.19404517453798767


==> Figures/classification_latency.csv <==
Time,TTFS 0 1,TTFS -1 1,Rate
0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0
2.0,0.0,0.0,0.0
3.0,0.0,0.0,0.0
4.0,0.0,0.0,0.0
5.0,0.0,0.5573618207152811,0.0
6.0,0.0,3.855085926614027,0.0
7.0,0.0,12.679981421272643,0.0
8.0,0.0,25.731537389688807,0.0
9.000000000000002,0.0,40.64096609382257,0.0
10.0,0.0,54.900139340455176,0.0
11.0,0.0,67.30143985137018,0.0
12.0,0.0,75.56897352531352,0.0
13.000000000000002,0.0,82.76823037621924,0.0
14.0,0.0,88.10961449140734,0.0
15.0,0.0,91.50023223409195,0.0
16.0,0.0,94.10125406409661,0.0
17.0,0.0,95.63399907106364,0.0
18.000000000000004,0.0,96.93450998606595,0.0
19.0,0.0,97.95633999071065,0.4459308807134894
20.0,0.0,98.46725499303298,3.466099118273031
21.0,0.0,98.97816999535532,13.033343468126077
22.0,0.0,99.21040408732001,28.671328671328673
23.0,0.0,99.39619136089178,45.120097294010336
24.0,0.0,99.67487227124941,53.06577480490524
25.0,0.0,99.7677659080353,55.91365156582548
26.000000000000004,0.0,99.81421272642824,57.13996148778757
27.0,0.0,99.86065954482119,57.656835917705486
28.0,0.0,99.95355318160706,58.072362420188504
29.0,0.0,100.0,58.29532786054526
30.0,0.0,100.0,58.457484544441066
31.0,0.0,100.0,58.53856288638898
32.0,0.0,100.0,58.57910205736293
33.0,0.0,100.0,58.59937164284991
34.0,0.0,100.0,58.61964122833688
35.0,0.0,100.0,58.629776021080374
36.00000000000001,0.0,100.0,58.63991081382386
37.0,0.0,100.0,58.63991081382386
38.0,0.0,100.0,58.66018039931083
39.0,0.0,100.0,58.68044998479781
40.0,0.0,100.0,58.812202290463155
41.0,0.0,100.0,59.470963818789905
42.0,0.0,100.0,61.274956927130845
43.0,0.0,100.0,65.4200871592176
44.0,0.0,100.0,71.84554575858924
45.0,0.0,100.0,78.89936150805717
46.0,0.01021659174499387,100.0,84.32147562582345
47.0,0.02043318348998774,100.0,89.12536738623696
48.0,0.04086636697997548,100.0,92.22661396574439
49.0,0.04086636697997548,100.0,94.48667274754231
50.0,0.05108295872496935,100.0,95.97648728083512
51.00000000000001,0.05108295872496935,100.0,96.97983176244045
52.00000000000001,0.07151614221495708,100.0,97.59805411979326
53.0,0.08173273395995095,100.0,98.03385020776325
54.0,0.1634654679199019,100.0,98.28722002635047
55.0,0.18389865140988967,100.0,98.48991588122023
56.0,0.2656313853698406,100.0,98.75342049255093
57.0,0.4086636697997548,100.0,98.8649032127293
58.0,0.48017981201471194,100.0,98.9561163474207
59.00000000000001,0.7355946056395587,100.0,99.00679031113813
60.0,0.9194932570494483,100.0,99.05746427485558
61.0,1.185124642419289,100.0,99.07773386034255
62.0,1.6244380874540252,100.0,99.10813823857302
63.0,2.1557008581937067,100.0,99.1182730313165
64.0,2.5745811197384554,100.0,99.1182730313165
65.0,2.993461381283204,100.0,99.13854261680348
66.0,3.4838577850429098,100.0,99.13854261680348
67.0,4.147936248467511,100.0,99.14867740954698
68.0,4.842664487127094,100.0,99.16894699503395
69.0,5.608908868001635,100.0,99.17908178777743
70.0,6.41601961585615,100.0,99.18921658052093
71.00000000000001,7.202697180220678,100.0,99.2094861660079
72.00000000000001,8.152840212505108,100.0,99.21962095875139
73.0,9.215365753984472,100.0,99.21962095875139
74.0,10.226808336738864,100.0,99.23989054423838
75.0,11.40171638741316,100.0,99.26016012972535
76.0,12.566407846342459,100.0,99.26016012972535
77.0,13.823048630976706,100.0,99.29056450795582
78.0,15.120555782590927,100.0,99.31083409344279
79.0,16.44871270944013,100.0,99.34123847167325
80.0,17.68492031058439,100.0,99.35137326441674
81.0,18.921127911728647,100.0,99.37164284990372
82.0,20.320800980792807,100.0,99.40204722813418
83.0,21.94523906824683,100.0,99.40204722813418
84.0,23.51859419697589,100.0,99.43245160636465
85.0,25.275847977114836,100.0,99.44258639910814
86.0,26.961585615038825,100.0,99.48312557008208
87.00000000000001,28.545157335512872,100.0,99.50339515556907
88.0,30.25132815692685,100.0,99.54393432654302
89.0,32.10053126277074,100.0,99.5743387047735
90.0,33.8373518594197,100.0,99.59460829026047
91.0,35.94196975888843,100.0,99.59460829026047
92.0,37.98528810788721,100.0,99.62501266849092
93.0,39.53821005312628,100.0,99.66555183946488
94.0,41.28524724152023,100.0,99.66555183946488
95.0,43.06293420514916,100.0,99.67568663220837
96.0,45.12668573763792,100.0,99.69595621769535
97.0,46.94523906824683,100.0,99.70609101043884
98.0,49.029423784225585,100.0,99.72636059592581
99.0,50.77646097261953,100.0,99.75676497415627
100.0,52.72782999591337,100.0,99.76689976689977
101.0,54.69963220269718,100.0,99.76689976689977
102.00000000000001,56.3445034736412,100.0,99.76689976689977
103.00000000000001,58.02002451982019,100.0,99.76689976689977
104.00000000000001,59.84879444217409,100.0,99.77703455964325
105.0,61.677564364527996,100.0,99.77703455964325
106.0,63.37351859419697,100.0,99.78716935238674
107.0,65.26358806702083,100.0,99.78716935238674
108.0,66.93910911319983,100.0,99.78716935238674
109.0,68.61463015937883,100.0,99.78716935238674
110.0,70.29015120555783,100.0,99.78716935238674
111.0,72.09848794442173,100.0,99.78716935238674
112.0,73.52881078872088,100.0,99.79730414513023
113.0,75.01021659174499,100.0,99.79730414513023
114.0,76.39967306906415,100.0,99.80743893787371
115.0,77.8402125051083,100.0,99.80743893787371
116.0,79.10706988148753,100.0,99.8277085233607
117.0,80.35349407437678,100.0,99.8277085233607
118.00000000000001,81.35472006538619,100.0,99.8277085233607
119.00000000000001,82.3559460563956,100.0,99.8277085233607
120.0,83.5104209235799,100.0,99.8277085233607
121.0,84.48099713935432,100.0,99.8277085233607
122.0,85.45157335512873,100.0,99.8277085233607
123.0,86.27911728647322,100.0,99.8277085233607
124.0,87.07601144258275,100.0,99.8277085233607
125.0,87.79117286473233,100.0,99.8277085233607
126.0,88.48590110339191,100.0,99.8378433161042
127.0,89.3440948099714,100.0,99.8378433161042
128.0,90.04903964037597,100.0,99.8378433161042
129.0,90.69268492031058,100.0,99.84797810884768
130.0,91.31589701675522,100.0,99.84797810884768
131.0,91.95954229668982,100.0,99.85811290159117
132.0,92.47037188393952,100.0,99.85811290159117
133.0,92.89946873722926,100.0,99.85811290159117
134.0,93.40008173273397,100.0,99.85811290159117
135.0,93.8393951777687,100.0,99.85811290159117
136.0,94.18675929709849,100.0,99.85811290159117
137.0,94.63628933387822,100.0,99.85811290159117
138.0,95.00408663669799,100.0,99.85811290159117
139.0,95.31058438904782,100.0,99.85811290159117
140.0,95.68859828361259,100.0,99.85811290159117
141.0,96.11769513690233,100.0,99.86824769433466
142.00000000000003,96.43440948099715,100.0,99.87838248707814
143.00000000000003,96.71025745811197,100.0,99.87838248707814
144.00000000000003,96.9861054352268,100.0,99.88851727982163
145.0,97.27217000408663,100.0,99.88851727982163
146.0,97.42541888026155,100.0,99.89865207256511
147.0,97.62975071516142,100.0,99.89865207256511
148.0,97.80343277482632,100.0,99.89865207256511
149.0,98.0077646097262,100.0,99.90878686530861
150.0,98.10993052717613,100.0,99.90878686530861
151.0,98.27339599509604,100.0,99.9189216580521
152.0,98.35512872905599,100.0,99.9189216580521
153.0,98.45729464650591,100.0,99.92905645079558
154.0,98.56967715570086,100.0,99.92905645079558
155.0,98.65140988966081,100.0,99.92905645079558
156.0,98.73314262362076,100.0,99.92905645079558
157.0,98.8455251328157,100.0,99.92905645079558
158.0,98.97834082550061,100.0,99.92905645079558
159.0,99.03964037597058,100.0,99.92905645079558
160.0,99.13158970167552,100.0,99.92905645079558
161.0,99.21332243563548,100.0,99.92905645079558
162.0,99.25418880261545,100.0,99.93919124353907
163.0,99.31548835308541,100.0,99.93919124353907
164.0,99.36657131181038,100.0,99.93919124353907
165.0,99.41765427053535,100.0,99.93919124353907
166.0,99.42787086228034,100.0,99.93919124353907
167.0,99.48917041275031,100.0,99.94932603628256
168.0,99.56068655496526,100.0,99.94932603628256
169.0,99.61176951369023,100.0,99.94932603628256
170.0,99.67306906416019,100.0,99.94932603628256
171.0,99.71393543114017,100.0,99.95946082902604
172.0,99.73436861463017,100.0,99.95946082902604
173.00000000000003,99.76501838986515,100.0,99.95946082902604
174.00000000000003,99.76501838986515,100.0,99.95946082902604
175.00000000000003,99.77523498161014,100.0,99.95946082902604
176.0,99.79566816510012,100.0,99.96959562176954
177.0,99.79566816510012,100.0,99.96959562176954
178.0,99.79566816510012,100.0,99.96959562176954
179.0,99.80588475684512,100.0,99.96959562176954
180.0,99.81610134859011,100.0,99.96959562176954
181.0,99.81610134859011,100.0,99.96959562176954
182.0,99.8263179403351,100.0,99.96959562176954
183.0,99.8467511238251,100.0,99.97973041451303
184.0,99.86718430731509,100.0,99.97973041451303
185.0,99.87740089906008,100.0,99.97973041451303
186.0,99.88761749080507,100.0,99.97973041451303
187.0,99.89783408255006,100.0,99.97973041451303
188.0,99.90805067429505,100.0,99.97973041451303
189.0,99.90805067429505,100.0,99.97973041451303
190.0,99.90805067429505,100.0,99.97973041451303
191.0,99.91826726604005,100.0,99.97973041451303
192.0,99.91826726604005,100.0,99.97973041451303
193.0,99.92848385778504,100.0,99.97973041451303
194.0,99.95913363302003,100.0,99.98986520725651
195.0,99.96935022476502,100.0,99.98986520725651
196.0,99.97956681651002,100.0,99.98986520725651
197.0,99.97956681651002,100.0,99.98986520725651
198.0,99.98978340825501,100.0,99.98986520725651
199.0,99.98978340825501,100.0,99.98986520725651
200.0,99.98978340825501,100.0,100.0


==> Figures/convergence_count.csv <==
Mean,Std,Accuracy
0.0,0.0,50.0
0.2,0.0,50.0
0.4,0.0,50.0
0.6000000000000001,0.0,100.0
0.8,0.0,100.0
1.0,0.0,100.0
1.2000000000000002,0.0,100.0
1.4000000000000001,0.0,100.0
1.6,0.0,100.0
1.8,0.0,100.0
2.0,0.0,100.0
2.2,0.0,100.0
2.4000000000000004,0.0,100.0

0.0,0.2,50.0
0.2,0.2,50.0
0.4,0.2,50.0
0.6000000000000001,0.2,66.0
0.8,0.2,88.5
1.0,0.2,92.0
1.2000000000000002,0.2,93.0
1.4000000000000001,0.2,90.5
1.6,0.2,88.5
1.8,0.2,90.5
2.0,0.2,88.5
2.2,0.2,93.5
2.4000000000000004,0.2,89.0

0.0,0.4,50.0
0.2,0.4,50.0
0.4,0.4,54.5
0.6000000000000001,0.4,62.5
0.8,0.4,82.0
1.0,0.4,89.5
1.2000000000000002,0.4,91.5
1.4000000000000001,0.4,88.0
1.6,0.4,91.0
1.8,0.4,90.0
2.0,0.4,88.5
2.2,0.4,90.5
2.4000000000000004,0.4,88.0

0.0,0.6000000000000001,50.0
0.2,0.6000000000000001,50.5
0.4,0.6000000000000001,59.0
0.6000000000000001,0.6000000000000001,66.0
0.8,0.6000000000000001,77.0
1.0,0.6000000000000001,88.0
1.2000000000000002,0.6000000000000001,91.5
1.4000000000000001,0.6000000000000001,92.0
1.6,0.6000000000000001,94.5
1.8,0.6000000000000001,91.0
2.0,0.6000000000000001,86.0
2.2,0.6000000000000001,90.0
2.4000000000000004,0.6000000000000001,88.0

0.0,0.8,51.0
0.2,0.8,54.5
0.4,0.8,58.0
0.6000000000000001,0.8,66.0
0.8,0.8,72.5
1.0,0.8,84.0
1.2000000000000002,0.8,87.0
1.4000000000000001,0.8,89.5
1.6,0.8,92.0
1.8,0.8,91.5
2.0,0.8,89.5
2.2,0.8,90.0
2.4000000000000004,0.8,91.5

0.0,1.0,51.0
0.2,1.0,56.0
0.4,1.0,58.5
0.6000000000000001,1.0,67.0
0.8,1.0,68.0
1.0,1.0,80.0
1.2000000000000002,1.0,81.5
1.4000000000000001,1.0,86.5
1.6,1.0,85.0
1.8,1.0,90.0
2.0,1.0,88.0
2.2,1.0,86.5
2.4000000000000004,1.0,88.5

0.0,1.2000000000000002,52.5
0.2,1.2000000000000002,55.5
0.4,1.2000000000000002,59.5
0.6000000000000001,1.2000000000000002,67.5
0.8,1.2000000000000002,72.0
1.0,1.2000000000000002,73.0
1.2000000000000002,1.2000000000000002,87.0
1.4000000000000001,1.2000000000000002,88.0
1.6,1.2000000000000002,81.5
1.8,1.2000000000000002,87.5
2.0,1.2000000000000002,91.0
2.2,1.2000000000000002,93.5
2.4000000000000004,1.2000000000000002,88.5

0.0,1.4000000000000001,55.0
0.2,1.4000000000000001,60.0
0.4,1.4000000000000001,63.0
0.6000000000000001,1.4000000000000001,67.0
0.8,1.4000000000000001,68.0
1.0,1.4000000000000001,71.5
1.2000000000000002,1.4000000000000001,76.5
1.4000000000000001,1.4000000000000001,82.0
1.6,1.4000000000000001,87.5
1.8,1.4000000000000001,86.5
2.0,1.4000000000000001,86.0
2.2,1.4000000000000001,86.0
2.4000000000000004,1.4000000000000001,90.0

0.0,1.6,56.5
0.2,1.6,61.5
0.4,1.6,61.5
0.6000000000000001,1.6,65.5
0.8,1.6,72.0
1.0,1.6,78.0
1.2000000000000002,1.6,79.5
1.4000000000000001,1.6,84.0
1.6,1.6,83.0
1.8,1.6,86.5
2.0,1.6,87.5
2.2,1.6,86.5
2.4000000000000004,1.6,90.5

0.0,1.8,57.5
0.2,1.8,59.5
0.4,1.8,62.5
0.6000000000000001,1.8,65.0
0.8,1.8,68.0
1.0,1.8,71.0
1.2000000000000002,1.8,78.0
1.4000000000000001,1.8,81.5
1.6,1.8,83.5
1.8,1.8,86.5
2.0,1.8,81.0
2.2,1.8,87.0
2.4000000000000004,1.8,87.5

0.0,2.0,59.0
0.2,2.0,61.5
0.4,2.0,67.0
0.6000000000000001,2.0,68.5
0.8,2.0,70.5
1.0,2.0,73.5
1.2000000000000002,2.0,73.0
1.4000000000000001,2.0,80.5
1.6,2.0,86.0
1.8,2.0,82.5
2.0,2.0,83.0
2.2,2.0,83.0
2.4000000000000004,2.0,87.0

0.0,2.2,57.5
0.2,2.2,59.5
0.4,2.2,67.0
0.6000000000000001,2.2,64.0
0.8,2.2,67.0
1.0,2.2,70.5
1.2000000000000002,2.2,75.5
1.4000000000000001,2.2,75.5
1.6,2.2,82.0
1.8,2.2,88.0
2.0,2.2,83.0
2.2,2.2,84.5
2.4000000000000004,2.2,84.5

0.0,2.4000000000000004,56.0
0.2,2.4000000000000004,62.5
0.4,2.4000000000000004,62.5
0.6000000000000001,2.4000000000000004,66.0
0.8,2.4000000000000004,68.5
1.0,2.4000000000000004,73.5
1.2000000000000002,2.4000000000000004,73.5
1.4000000000000001,2.4000000000000004,82.0
1.6,2.4000000000000004,80.5
1.8,2.4000000000000004,78.5
2.0,2.4000000000000004,85.5
2.2,2.4000000000000004,87.5
2.4000000000000004,2.4000000000000004,82.5



==> Figures/convergence_ttfs.csv <==
Mean,Std,Accuracy
0.0,0.0,50.0
0.2,0.0,50.0
0.4,0.0,50.0
0.6000000000000001,0.0,100.0
0.8,0.0,100.0
1.0,0.0,100.0
1.2000000000000002,0.0,50.0
1.4000000000000001,0.0,50.0
1.6,0.0,50.0
1.8,0.0,50.0
2.0,0.0,50.0
2.2,0.0,50.0
2.4000000000000004,0.0,50.0

0.0,0.2,50.0
0.2,0.2,50.0
0.4,0.2,50.5
0.6000000000000001,0.2,55.5
0.8,0.2,65.5
1.0,0.2,77.0
1.2000000000000002,0.2,63.5
1.4000000000000001,0.2,50.0
1.6,0.2,50.0
1.8,0.2,50.0
2.0,0.2,50.0
2.2,0.2,50.0
2.4000000000000004,0.2,50.0

0.0,0.4,50.0
0.2,0.4,50.5
0.4,0.4,52.5
0.6000000000000001,0.4,56.0
0.8,0.4,64.0
1.0,0.4,63.5
1.2000000000000002,0.4,62.0
1.4000000000000001,0.4,52.0
1.6,0.4,50.5
1.8,0.4,50.0
2.0,0.4,50.0
2.2,0.4,50.0
2.4000000000000004,0.4,50.0

0.0,0.6000000000000001,50.0
0.2,0.6000000000000001,50.5
0.4,0.6000000000000001,54.5
0.6000000000000001,0.6000000000000001,59.5
0.8,0.6000000000000001,62.0
1.0,0.6000000000000001,63.5
1.2000000000000002,0.6000000000000001,58.0
1.4000000000000001,0.6000000000000001,55.5
1.6,0.6000000000000001,51.0
1.8,0.6000000000000001,50.5
2.0,0.6000000000000001,50.0
2.2,0.6000000000000001,50.0
2.4000000000000004,0.6000000000000001,50.0

0.0,0.8,50.5
0.2,0.8,51.0
0.4,0.8,54.5
0.6000000000000001,0.8,56.0
0.8,0.8,63.0
1.0,0.8,58.5
1.2000000000000002,0.8,62.5
1.4000000000000001,0.8,58.0
1.6,0.8,52.5
1.8,0.8,50.0
2.0,0.8,50.0
2.2,0.8,50.0
2.4000000000000004,0.8,50.0

0.0,1.0,53.0
0.2,1.0,52.5
0.4,1.0,56.0
0.6000000000000001,1.0,58.0
0.8,1.0,59.0
1.0,1.0,60.5
1.2000000000000002,1.0,58.5
1.4000000000000001,1.0,59.0
1.6,1.0,55.5
1.8,1.0,52.0
2.0,1.0,50.5
2.2,1.0,50.0
2.4000000000000004,1.0,51.0

0.0,1.2000000000000002,53.0
0.2,1.2000000000000002,54.0
0.4,1.2000000000000002,58.0
0.6000000000000001,1.2000000000000002,58.0
0.8,1.2000000000000002,60.5
1.0,1.2000000000000002,57.5
1.2000000000000002,1.2000000000000002,59.0
1.4000000000000001,1.2000000000000002,59.5
1.6,1.2000000000000002,56.5
1.8,1.2000000000000002,53.5
2.0,1.2000000000000002,53.0
2.2,1.2000000000000002,51.0
2.4000000000000004,1.2000000000000002,50.0

0.0,1.4000000000000001,53.5
0.2,1.4000000000000001,54.5
0.4,1.4000000000000001,53.5
0.6000000000000001,1.4000000000000001,58.0
0.8,1.4000000000000001,56.5
1.0,1.4000000000000001,58.5
1.2000000000000002,1.4000000000000001,62.0
1.4000000000000001,1.4000000000000001,59.0
1.6,1.4000000000000001,57.5
1.8,1.4000000000000001,55.0
2.0,1.4000000000000001,52.5
2.2,1.4000000000000001,51.0
2.4000000000000004,1.4000000000000001,52.0

0.0,1.6,57.0
0.2,1.6,52.5
0.4,1.6,58.5
0.6000000000000001,1.6,58.0
0.8,1.6,59.5
1.0,1.6,59.5
1.2000000000000002,1.6,61.5
1.4000000000000001,1.6,55.5
1.6,1.6,56.5
1.8,1.6,54.5
2.0,1.6,56.0
2.2,1.6,52.0
2.4000000000000004,1.6,50.5

0.0,1.8,56.5
0.2,1.8,54.5
0.4,1.8,55.0
0.6000000000000001,1.8,57.0
0.8,1.8,57.5
1.0,1.8,60.0
1.2000000000000002,1.8,56.5
1.4000000000000001,1.8,55.5
1.6,1.8,56.5
1.8,1.8,59.5
2.0,1.8,55.5
2.2,1.8,53.5
2.4000000000000004,1.8,52.5

0.0,2.0,54.5
0.2,2.0,56.5
0.4,2.0,55.5
0.6000000000000001,2.0,58.5
0.8,2.0,62.0
1.0,2.0,57.0
1.2000000000000002,2.0,59.0
1.4000000000000001,2.0,58.0
1.6,2.0,55.5
1.8,2.0,55.0
2.0,2.0,55.0
2.2,2.0,56.0
2.4000000000000004,2.0,52.0

0.0,2.2,56.0
0.2,2.2,58.5
0.4,2.2,57.0
0.6000000000000001,2.2,57.0
0.8,2.2,56.0
1.0,2.2,62.0
1.2000000000000002,2.2,58.0
1.4000000000000001,2.2,57.0
1.6,2.2,56.0
1.8,2.2,56.5
2.0,2.2,57.5
2.2,2.2,54.0
2.4000000000000004,2.2,51.5

0.0,2.4000000000000004,55.0
0.2,2.4000000000000004,53.0
0.4,2.4000000000000004,58.5
0.6000000000000001,2.4000000000000004,56.0
0.8,2.4000000000000004,55.5
1.0,2.4000000000000004,56.0
1.2000000000000002,2.4000000000000004,58.0
1.4000000000000001,2.4000000000000004,56.5
1.6,2.4000000000000004,60.0
1.8,2.4000000000000004,57.5
2.0,2.4000000000000004,56.0
2.2,2.4000000000000004,55.5
2.4000000000000004,2.4000000000000004,54.0



==> Figures/cost_vs_acc_emnist.csv <==
TTFS Acc,TTFS Cost,Rate Acc,Rate cost
2.127659574468085,0.0,2.127659574468085,0.0
2.127659574468085,0.19659574468085106,2.127659574468085,38.99590425531915
2.127659574468085,23.75744680851064,2.132978723404255,121.18425531914893
2.127659574468085,196.58755319148935,26.952127659574472,212.6427659574468
2.127659574468085,269.0293085106383,55.17553191489362,244.57563829787233
2.138297872340426,330.13606382978725,74.31914893617021,271.6051595744681
2.946808510638298,374.97675531914894,78.79255319148936,295.6892553191489
11.420212765957446,409.4793085106383,80.78191489361703,317.03079787234043
33.26595744680851,438.6018085106383,82.22340425531914,335.4034574468085
57.19148936170213,468.08829787234043,83.22872340425532,349.4621276595745
72.73936170212765,498.0231914893617,83.68085106382979,359.1988829787234
80.06914893617021,518.3853191489362,83.99468085106383,368.02531914893615
82.58510638297872,533.5046276595745,84.32978723404256,376.0062765957447
83.2127659574468,545.6697340425532,84.56914893617021,383.2305319148936
83.4627659574468,556.0378723404256,84.76063829787233,389.81106382978726
83.51063829787235,565.0921276595744,84.8563829787234,395.81361702127657
83.51595744680851,572.9102127659575,84.90425531914893,401.32936170212764
83.51595744680851,579.5556914893617,84.98936170212767,406.36867021276595
83.51595744680851,585.0950531914893,85.02127659574468,411.0007446808511
83.51595744680851,589.5990957446809,85.07978723404256,415.24409574468086


==> Figures/cost_vs_acc_mnist.csv <==
TTFS 0 1 Acc,TTFS 0 1 Cost,TTFS -1 1 Acc,TTFS -1 1 Cost,Rate Acc,Rate cost
9.8,0.0,9.8,0.0,9.8,0.0
9.8,1.0674,9.8,5.9644,9.8,30.0556
9.8,48.9162,12.02,33.2258,9.87,52.2622
9.8,155.367,39.050000000000004,64.2028,10.32,79.0628
9.8,260.418,73.15,89.8867,78.79,99.0016
9.8,343.7928,89.1,109.7405,89.24,121.274
10.09,406.9011,94.3,124.9317,94.84,139.9225
13.489999999999998,453.5653,96.1,136.8504,97.28999999999999,156.2065
22.439999999999998,489.0097,96.6,146.4929,97.92999999999999,171.0554
36.18,516.9747,96.78,154.6567,98.15,184.4996
53.16,540.6943,96.85000000000001,161.8539,98.45,196.4589
69.57,559.0711,96.85000000000001,168.1012,98.57000000000001,207.3957
82.09,572.144,96.86,173.2622,98.50999999999999,217.497
89.57000000000001,581.7653,96.87,177.4907,98.63,226.767
93.74,588.9453,96.87,181.017,98.61999999999999,235.2476
96.08,594.4809,96.87,183.9035,98.61999999999999,243.0507
97.07000000000001,598.7563,96.87,186.3459,98.71,250.1854
97.58,602.0844,96.87,188.3355,98.74000000000001,256.6615
97.72,604.709,96.87,189.992,98.74000000000001,262.5581
97.8,606.6801,96.87,191.3473,98.72,267.9977
97.88,608.1657,96.87,192.4752,98.72999999999999,272.9032


==> Figures/inputs_spikes_shd.csv <==
Index,Time
0,0.6708984375
1,0.73291015625
4,0.059661865234375
5,0.84130859375
7,0.00316619873046875
14,0.6953125
18,0.83984375
22,0.44384765625
24,0.27880859375
26,0.25634765625
29,0.290283203125
35,0.701171875
37,0.6484375
40,0.473876953125
51,0.6298828125
52,0.59765625
55,0.1871337890625
58,0.3837890625
62,0.480224609375
67,0.379150390625
77,0.268798828125
78,0.0103759765625
78,0.6337890625
81,0.79443359375
84,0.098876953125
88,0.482666015625
89,0.72412109375
91,0.63427734375
95,0.5380859375
97,0.2392578125
97,0.61083984375
98,0.73291015625
106,0.6630859375
114,0.8193359375
116,0.541015625
119,0.60546875
123,0.051910400390625
125,0.544921875
129,0.0943603515625
131,0.6181640625
132,0.6845703125
134,0.0114593505859375
135,0.01024627685546875
137,0.42041015625
143,0.0654296875
149,0.5888671875
150,0.344970703125
152,0.7314453125
160,0.401123046875
161,0.266357421875
164,0.261962890625
166,0.70849609375
169,0.4921875
171,0.771484375
173,0.5888671875
175,0.61181640625
178,0.634765625
180,0.349365234375
183,0.263671875
184,0.56298828125
187,0.318115234375
188,0.061676025390625
189,0.358642578125
190,0.72119140625
192,0.01287841796875
194,0.59814453125
196,0.0943603515625
196,0.353759765625
198,0.0880126953125
199,0.365478515625
201,0.77685546875
202,0.2386474609375
207,0.2235107421875
212,0.3291015625
215,0.5517578125
216,0.43212890625
217,0.1123046875
219,0.23046875
219,0.452392578125
222,0.36767578125
222,0.75439453125
224,0.446044921875
230,0.28759765625
231,0.23388671875
232,0.71630859375
234,0.8564453125
236,0.2152099609375
236,0.424560546875
237,0.27099609375
239,0.6708984375
240,0.30126953125
241,0.64208984375
243,0.027130126953125
243,0.077392578125
244,0.308837890625
246,0.8505859375
247,0.2086181640625
248,0.6728515625
249,0.1793212890625
249,0.69873046875
252,0.44140625
253,0.2410888671875
254,0.2061767578125
254,0.42919921875
255,0.5673828125
257,0.404052734375
257,0.482666015625
258,0.21435546875
258,0.546875
262,0.31103515625
263,0.25634765625
263,0.5888671875
264,0.402099609375
264,0.59521484375
265,0.44580078125
266,0.2083740234375
267,0.371826171875
268,0.394775390625
269,0.2464599609375
269,0.309326171875
269,0.62939453125
271,0.3671875
272,0.66015625
273,0.7255859375
275,0.35400390625
278,0.2734375
279,0.2587890625
280,0.37353515625
280,0.57958984375
281,0.411865234375
282,0.455810546875
283,0.30859375
284,0.275390625
285,0.202392578125
285,0.380859375
286,0.53271484375
287,0.404052734375
289,0.208251953125
290,0.482421875
291,0.27587890625
292,0.3447265625
292,0.4521484375
292,0.623046875
294,0.10498046875
295,0.2412109375
295,0.3740234375
296,0.05963134765625
296,0.37841796875
298,0.470458984375
299,0.280517578125
299,0.546875
300,0.312744140625
300,0.58837890625
301,0.385498046875
302,0.30615234375
303,0.51123046875
304,0.2490234375
304,0.30126953125
305,0.06927490234375
305,0.64208984375
306,0.362548828125
306,0.45947265625
307,0.37890625
308,0.2388916015625
308,0.380859375
309,0.71728515625
310,0.2484130859375
310,0.3671875
310,0.4501953125
311,0.374267578125
311,0.38720703125
311,0.84033203125
312,0.281982421875
312,0.456787109375
313,0.230712890625
313,0.29931640625
313,0.371826171875
314,0.2412109375
314,0.39013671875
315,0.1033935546875
315,0.301025390625
315,0.396240234375
316,0.313232421875
316,0.41943359375
316,0.509765625
317,0.376220703125
317,0.413330078125
318,0.46435546875
318,0.5283203125
319,0.1895751953125
319,0.2454833984375
320,0.037078857421875
320,0.308349609375
321,0.2020263671875
321,0.230712890625
321,0.5185546875
322,0.294677734375
322,0.58837890625
323,0.256103515625
323,0.275146484375
323,0.417724609375
324,0.250732421875
324,0.298828125
325,0.25146484375
326,0.25048828125
326,0.394287109375
326,0.5234375
327,0.3671875
328,0.2083740234375
328,0.251220703125
328,0.431396484375
329,0.2279052734375
329,0.318115234375
329,0.3759765625
329,0.57470703125
330,0.27978515625
330,0.38232421875
331,0.1929931640625
331,0.265869140625
331,0.3759765625
331,0.393310546875
332,0.279541015625
332,0.43798828125
333,0.219970703125
333,0.2705078125
333,0.47314453125
334,0.258056640625
335,0.2705078125
335,0.2939453125
335,0.4130859375
335,0.58642578125
336,0.2459716796875
336,0.357666015625
336,0.53271484375
337,0.186279296875
337,0.255859375
337,0.29931640625
338,0.267822265625
338,0.280029296875
338,0.45947265625
338,0.482177734375
339,0.424072265625
339,0.5927734375
340,0.279541015625
340,0.326171875
340,0.4638671875
341,0.2484130859375
341,0.275390625
341,0.37841796875
341,0.501953125
342,0.26025390625
342,0.325927734375
342,0.442626953125
342,0.5791015625
343,0.270263671875
343,0.4267578125
343,0.57421875
344,0.2607421875
344,0.310302734375
344,0.431640625
344,0.58349609375
345,0.214111328125
345,0.279052734375
345,0.5185546875
346,0.248291015625
346,0.401611328125
347,0.17626953125
347,0.26513671875
347,0.275390625
347,0.412841796875
348,0.243408203125
348,0.284912109375
348,0.431396484375
349,0.2457275390625
349,0.29638671875
349,0.33544921875
349,0.422119140625
350,0.25341796875
350,0.281982421875
350,0.296142578125
350,0.393798828125
350,0.52783203125
351,0.255615234375
351,0.37109375
351,0.587890625
352,0.245849609375
352,0.275146484375
352,0.38037109375
353,0.258544921875
353,0.277587890625
353,0.3603515625
354,0.1646728515625
354,0.2509765625
354,0.269775390625
354,0.36669921875
355,0.250732421875
356,0.258056640625
356,0.32666015625
356,0.38671875
356,0.57861328125
356,0.81689453125
357,0.284423828125
357,0.419189453125
358,0.3310546875
358,0.449951171875
358,0.501953125
359,0.2353515625
359,0.2939453125
359,0.431396484375
360,0.207763671875
360,0.2509765625
360,0.258056640625
360,0.296142578125
360,0.37646484375
360,0.445068359375
360,0.6328125
361,0.16015625
361,0.24072265625
361,0.262939453125
361,0.31689453125
361,0.43603515625
362,0.2408447265625
362,0.25341796875
362,0.339599609375
362,0.39208984375
362,0.4404296875
363,0.265869140625
363,0.296142578125
363,0.39404296875
363,0.55517578125
364,0.2017822265625
364,0.233154296875
364,0.280029296875
364,0.3037109375
364,0.380126953125
365,0.0936279296875
365,0.255615234375
365,0.277587890625
365,0.31689453125
365,0.36669921875
365,0.525390625
366,0.250732421875
366,0.26318359375
366,0.3193359375
366,0.380126953125
366,0.468505859375
367,0.1759033203125
367,0.2454833984375
367,0.262939453125
367,0.305419921875
367,0.37109375
367,0.407958984375
367,0.47021484375
367,0.55078125
368,0.2110595703125
368,0.245849609375
368,0.301025390625
368,0.389404296875
368,0.513671875
369,0.262939453125
369,0.29345703125
369,0.375732421875
369,0.39404296875
369,0.5234375
370,0.1455078125
370,0.219482421875
370,0.2481689453125
370,0.369384765625
371,0.2408447265625
371,0.253173828125
371,0.2939453125
371,0.47265625
372,0.22509765625
372,0.270263671875
372,0.29345703125
372,0.30810546875
372,0.43115234375
372,0.46337890625
372,0.55078125
373,0.2073974609375
373,0.25830078125
373,0.317138671875
374,0.19580078125
374,0.262939453125
374,0.284423828125
374,0.384521484375
375,0.2015380859375
375,0.250732421875
375,0.27978515625
375,0.298828125
375,0.369140625
376,0.224609375
376,0.27490234375
376,0.314697265625
376,0.36474609375
376,0.4169921875
376,0.47265625
377,0.1787109375
377,0.27001953125
377,0.29150390625
377,0.3798828125
378,0.171630859375
378,0.2193603515625
378,0.2357177734375
378,0.2529296875
378,0.303466796875
378,0.4404296875
378,0.576171875
378,0.61962890625
379,0.2430419921875
379,0.2939453125
379,0.382568359375
379,0.5
380,0.18896484375
380,0.2454833984375
380,0.2890625
380,0.344482421875
380,0.451416015625
380,0.56201171875
380,0.6416015625
381,0.1856689453125
381,0.2137451171875
381,0.224609375
381,0.250732421875
381,0.265380859375
381,0.303466796875
381,0.37548828125
381,0.398193359375
381,0.44970703125
381,0.486328125
381,0.52294921875
382,0.201416015625
382,0.2327880859375
382,0.2457275390625
382,0.265625
382,0.317138671875
382,0.357421875
382,0.408447265625
382,0.5458984375
382,0.6328125
383,0.245361328125
383,0.258056640625
383,0.2890625
383,0.326171875
383,0.3828125
383,0.40771484375
383,0.47705078125
383,0.576171875
384,0.2139892578125
384,0.2457275390625
384,0.2939453125
384,0.31689453125
384,0.3515625
384,0.6015625
384,0.66357421875
385,0.224853515625
385,0.29833984375
385,0.3193359375
385,0.3818359375
385,0.4306640625
385,0.458740234375
386,0.19580078125
386,0.2451171875
386,0.298583984375
386,0.3662109375
386,0.42822265625
386,0.481689453125
386,0.57861328125
387,0.2279052734375
387,0.2381591796875
387,0.267822265625
387,0.29638671875
387,0.38427734375
387,0.46337890625
387,0.5830078125
388,0.1925048828125
388,0.301025390625
388,0.35693359375
388,0.384521484375
388,0.64599609375
389,0.1610107421875
389,0.2403564453125
389,0.3349609375
389,0.44384765625
389,0.481201171875
389,0.52734375
390,0.1490478515625
390,0.21337890625
390,0.245361328125
390,0.307861328125
390,0.339599609375
390,0.420654296875
390,0.472412109375
390,0.6279296875
391,0.1531982421875
391,0.18896484375
391,0.2049560546875
391,0.2353515625
391,0.29833984375
391,0.335205078125
391,0.36181640625
391,0.392578125
391,0.56201171875
391,0.6015625
392,0.19580078125
392,0.27734375
392,0.30322265625
392,0.375244140625
392,0.440185546875
392,0.60595703125
393,0.213134765625
393,0.257568359375
393,0.270263671875
393,0.30078125
393,0.366943359375
393,0.375244140625
393,0.422119140625
393,0.52734375
394,0.1890869140625
394,0.218994140625
394,0.2454833984375
394,0.258056640625
394,0.28662109375
394,0.325927734375
394,0.415771484375
394,0.439208984375
394,0.4677734375
395,0.185546875
395,0.250244140625
395,0.28173828125
395,0.343994140625
395,0.393310546875
395,0.4814453125
396,0.240478515625
396,0.250732421875
396,0.2939453125
396,0.31494140625
396,0.366943359375
396,0.375244140625
396,0.5224609375
396,0.58544921875
397,0.1683349609375
397,0.2301025390625
397,0.265380859375
397,0.321533203125
397,0.3740234375
397,0.51806640625
397,0.52734375
397,0.564453125
398,0.1455078125
398,0.188720703125
398,0.2135009765625
398,0.224365234375
398,0.2432861328125
398,0.2626953125
398,0.323974609375
398,0.35302734375
398,0.379638671875
399,0.1922607421875
399,0.21337890625
399,0.2244873046875
399,0.25048828125
399,0.341552734375
399,0.357421875
399,0.394287109375
399,0.5458984375
400,0.26513671875
400,0.375
400,0.3876953125
400,0.52294921875
400,0.8447265625
401,0.224609375
401,0.2479248046875
401,0.2724609375
401,0.2890625
401,0.4169921875
402,0.0312042236328125
402,0.195556640625
402,0.2353515625
402,0.2454833984375
402,0.27978515625
402,0.307373046875
402,0.325927734375
402,0.453857421875
402,0.5087890625
402,0.61474609375
403,0.2015380859375
403,0.2296142578125
403,0.316650390625
403,0.334716796875
403,0.444580078125
403,0.48583984375
403,0.5595703125
404,0.09619140625
404,0.2164306640625
404,0.2427978515625
404,0.255126953125
404,0.27001953125
404,0.352783203125
404,0.5595703125
404,0.58056640625
405,0.1610107421875
405,0.204833984375
405,0.26513671875
405,0.38916015625
405,0.5087890625
405,0.5458984375
405,0.654296875
406,0.2451171875
406,0.291259765625
406,0.31005859375
406,0.339599609375
406,0.389404296875
406,0.5595703125
407,0.1922607421875
407,0.2188720703125
407,0.2452392578125
407,0.291015625
407,0.33056640625
407,0.435302734375
408,0.0875244140625
408,0.1534423828125
408,0.1923828125
408,0.2188720703125
408,0.2296142578125
408,0.267333984375
408,0.343994140625
408,0.357421875
408,0.368408203125
408,0.439697265625
408,0.4677734375
408,0.5830078125
409,0.061798095703125
409,0.201416015625
409,0.21923828125
409,0.26513671875
409,0.29833984375
409,0.33935546875
409,0.416748046875
409,0.449462890625
409,0.5087890625
409,0.6015625
409,0.6279296875
410,0.137451171875
410,0.2132568359375
410,0.245361328125
410,0.255126953125
410,0.302734375
410,0.38916015625
410,0.4169921875
410,0.498046875
411,0.175048828125
411,0.20751953125
411,0.229736328125
411,0.255126953125
411,0.339111328125
411,0.352783203125
411,0.470703125
411,0.481689453125
412,0.005542755126953125
412,0.2069091796875
412,0.2301025390625
412,0.26513671875
412,0.32568359375
412,0.357666015625
412,0.463134765625
412,0.56201171875
412,0.6279296875
413,0.181884765625
413,0.218994140625
413,0.235107421875
413,0.3486328125
413,0.426025390625
413,0.489013671875
413,0.5546875
414,0.2188720703125
414,0.250732421875
414,0.28662109375
414,0.316650390625
414,0.3681640625
414,0.382080078125
414,0.405029296875
414,0.46630859375
414,0.517578125
414,0.55029296875
415,0.1561279296875
415,0.212890625
415,0.232666015625
415,0.255126953125
415,0.26708984375
415,0.39111328125
415,0.59228515625
416,0.1817626953125
416,0.2108154296875
416,0.2220458984375
416,0.257568359375
416,0.283935546875
416,0.29345703125
416,0.330322265625
416,0.3681640625
416,0.435546875
416,0.462890625
416,0.58740234375
416,0.6630859375
417,0.2015380859375
417,0.224365234375
417,0.2352294921875
417,0.26708984375
417,0.274658203125
417,0.283935546875
417,0.31396484375
417,0.343994140625
417,0.36669921875
417,0.412353515625
417,0.56396484375
418,0.12103271484375
418,0.181884765625
418,0.2242431640625
418,0.247802734375
418,0.262451171875
418,0.274658203125
418,0.281494140625
418,0.32568359375
418,0.407470703125
418,0.57568359375
419,0.1754150390625
419,0.207275390625
419,0.2452392578125
419,0.25537109375
419,0.416748046875
419,0.490234375
419,0.59619140625
420,0.2294921875
420,0.25
420,0.328125
420,0.381591796875
420,0.418701171875
420,0.548828125
420,0.806640625
421,0.1749267578125
421,0.2073974609375
421,0.21923828125
421,0.2296142578125
421,0.2449951171875
421,0.3369140625
421,0.37939453125
421,0.47216796875
421,0.5546875
421,0.59228515625
422,0.1820068359375
422,0.201416015625
422,0.21337890625
422,0.2239990234375
422,0.2451171875
422,0.255126953125
422,0.312255859375
422,0.34814453125
422,0.395263671875
422,0.4462890625
422,0.5869140625
423,0.2293701171875
423,0.25
423,0.269775390625
423,0.290771484375
423,0.309326171875
423,0.39111328125
423,0.45361328125
423,0.58935546875
424,0.1529541015625
424,0.195068359375
424,0.244873046875
424,0.2548828125
424,0.293212890625
424,0.318603515625
424,0.37548828125
424,0.390869140625
424,0.42919921875
424,0.490478515625
424,0.5849609375
425,0.2017822265625
425,0.2183837890625
425,0.229736328125
425,0.25244140625
425,0.298095703125
425,0.3212890625
425,0.34814453125
425,0.48583984375
425,0.52880859375
426,0.06793212890625
426,0.1751708984375
426,0.2132568359375
426,0.235107421875
426,0.271484375
426,0.40966796875
426,0.50146484375
426,0.55908203125
426,0.59619140625
426,0.654296875
427,0.15283203125
427,0.167724609375
427,0.197998046875
427,0.22119140625
427,0.23974609375
427,0.295654296875
427,0.307373046875
427,0.339111328125
427,0.370849609375
427,0.421142578125
427,0.44921875
427,0.490478515625
428,0.160400390625
428,0.17529296875
428,0.207275390625
428,0.232666015625
428,0.2548828125
428,0.290771484375
428,0.302734375
428,0.42138671875
428,0.47412109375
428,0.48583984375
428,0.57763671875
429,0.17138671875
429,0.234375
429,0.2451171875
429,0.25732421875
429,0.29541015625
429,0.357177734375
429,0.4140625
429,0.462890625
429,0.5625
430,0.1712646484375
430,0.2130126953125
430,0.2218017578125
430,0.2347412109375
430,0.283935546875
430,0.352294921875
430,0.381591796875
430,0.5517578125
430,0.64990234375
431,0.1749267578125
431,0.24755859375
431,0.27197265625
431,0.306884765625
431,0.361572265625
431,0.412353515625
431,0.42138671875
431,0.61669921875
432,0.152587890625
432,0.1982421875
432,0.2449951171875
432,0.2666015625
432,0.293212890625
432,0.300048828125
432,0.38134765625
432,0.54541015625
432,0.578125
433,0.1710205078125
433,0.201171875
433,0.218505859375
433,0.279541015625
433,0.348388671875
433,0.370849609375
433,0.481201171875
433,0.6767578125
434,0.1600341796875
434,0.212890625
434,0.2294921875
434,0.25732421875
434,0.29296875
434,0.357177734375
434,0.404296875
434,0.50830078125
434,0.63232421875
435,0.178466796875
435,0.2010498046875
435,0.2130126953125
435,0.2447509765625
435,0.250244140625
435,0.259765625
435,0.28564453125
435,0.357177734375
435,0.45849609375
435,0.859375
436,0.1639404296875
436,0.207275390625
436,0.2371826171875
436,0.2861328125
436,0.347900390625
436,0.375244140625
436,0.4072265625
436,0.453857421875
436,0.517578125
436,0.59619140625
437,0.1370849609375
437,0.206787109375
437,0.234619140625
437,0.2474365234375
437,0.281494140625
437,0.347900390625
437,0.379638671875
437,0.3935546875
437,0.5732421875
437,0.61865234375
437,0.8125
438,0.181884765625
438,0.2127685546875
438,0.2296142578125
438,0.250244140625
438,0.28857421875
438,0.316650390625
438,0.32568359375
438,0.43701171875
438,0.448974609375
438,0.58740234375
439,0.185302734375
439,0.2183837890625
439,0.2470703125
439,0.288818359375
439,0.36572265625
439,0.37060546875
439,0.48583984375
439,0.5361328125
439,0.591796875
439,0.63232421875
440,0.19482421875
440,0.207275390625
440,0.232177734375
440,0.252197265625
440,0.25732421875
440,0.2666015625
440,0.279296875
440,0.291015625
440,0.361083984375
440,0.412353515625
440,0.441162109375
440,0.53759765625
441,0.15283203125
441,0.1749267578125
441,0.1949462890625
441,0.249755859375
441,0.285888671875
441,0.329833984375
441,0.376953125
441,0.430419921875
441,0.61865234375
441,0.654296875
442,0.1605224609375
442,0.1748046875
442,0.1917724609375
442,0.200927734375
442,0.218505859375
442,0.2373046875
442,0.271484375
442,0.2841796875
442,0.302490234375
442,0.329833984375
442,0.374755859375
442,0.430419921875
442,0.53564453125
442,0.57763671875
442,0.61865234375
442,0.63671875
443,0.1749267578125
443,0.19482421875
443,0.224365234375
443,0.254638671875
443,0.261962890625
443,0.285888671875
443,0.3046875
443,0.3720703125
443,0.402587890625
443,0.5078125
443,0.52685546875
443,0.6142578125
444,0.1746826171875
444,0.191650390625
444,0.2130126953125
444,0.2242431640625
444,0.2373046875
444,0.24755859375
444,0.26171875
444,0.3095703125
444,0.393310546875
444,0.42578125
444,0.50048828125
444,0.63623046875
445,0.1673583984375
445,0.200439453125
445,0.223876953125
445,0.2294921875
445,0.2498779296875
445,0.259521484375
445,0.269775390625
445,0.297607421875
445,0.316162109375
445,0.35009765625
445,0.431884765625
445,0.455078125
445,0.489990234375
445,0.55224609375
445,0.63623046875
446,0.1817626953125
446,0.200927734375
446,0.2398681640625
446,0.2496337890625
446,0.318603515625
446,0.352294921875
446,0.374755859375
446,0.4072265625
446,0.42578125
446,0.52197265625
446,0.58642578125
447,0.20068359375
447,0.2294921875
447,0.2445068359375
447,0.279052734375
447,0.306884765625
447,0.3544921875
447,0.365478515625
447,0.370361328125
447,0.413330078125
447,0.5283203125
447,0.62744140625
448,0.1448974609375
448,0.1982421875
448,0.2099609375
448,0.229248046875
448,0.269287109375
448,0.304931640625
448,0.37060546875
448,0.462646484375
448,0.48095703125
448,0.56396484375
449,0.14013671875
449,0.191650390625
449,0.2344970703125
449,0.2421875
449,0.260009765625
449,0.269775390625
449,0.322998046875
449,0.444091796875
449,0.47607421875
449,0.5263671875
449,0.59619140625
450,0.1480712890625
450,0.174560546875
450,0.2125244140625
450,0.2269287109375
450,0.24951171875
450,0.318603515625
450,0.345458984375
450,0.39013671875
450,0.43017578125
450,0.47607421875
450,0.544921875
451,0.11212158203125
451,0.1746826171875
451,0.2064208984375
451,0.2127685546875
451,0.22900390625
451,0.2447509765625
451,0.25927734375
451,0.278564453125
451,0.311279296875
451,0.34326171875
451,0.374755859375
451,0.41162109375
451,0.52197265625
451,0.55615234375
451,0.59619140625
451,0.623046875
452,0.1746826171875
452,0.188232421875
452,0.221435546875
452,0.2296142578125
452,0.23974609375
452,0.25439453125
452,0.27880859375
452,0.343505859375
452,0.429931640625
452,0.5263671875
452,0.54052734375
452,0.595703125
452,0.64501953125
453,0.1708984375
453,0.17822265625
453,0.200439453125
453,0.2291259765625
453,0.244384765625
453,0.254638671875
453,0.26953125
453,0.32958984375
453,0.480712890625
453,0.5634765625
453,0.5869140625
454,0.08697509765625
454,0.11212158203125
454,0.1669921875
454,0.1947021484375
454,0.2646484375
454,0.294921875
454,0.345703125
454,0.443603515625
454,0.52197265625
454,0.58447265625
455,0.04632568359375
455,0.0728759765625
455,0.156005859375
455,0.1781005859375
455,0.2008056640625
455,0.226318359375
455,0.239501953125
455,0.254638671875
455,0.26904296875
455,0.3046875
455,0.347412109375
455,0.420654296875
455,0.568359375
455,0.609375
456,0.144287109375
456,0.1634521484375
456,0.1883544921875
456,0.231689453125
456,0.239501953125
456,0.28369140625
456,0.320556640625
456,0.36083984375
456,0.462158203125
456,0.494140625
456,0.57763671875
456,0.62744140625
457,0.09527587890625
457,0.13671875
457,0.206298828125
457,0.2266845703125
457,0.234375
457,0.251708984375
457,0.288330078125
457,0.29736328125
457,0.31591796875
457,0.35009765625
457,0.3564453125
457,0.402099609375
457,0.417724609375
457,0.44384765625
457,0.48046875
457,0.54052734375
457,0.66259765625
458,0.1478271484375
458,0.2066650390625
458,0.2158203125
458,0.2344970703125
458,0.269287109375
458,0.316162109375
458,0.379150390625
458,0.4072265625
458,0.451171875
458,0.489501953125
458,0.52197265625
458,0.55908203125
458,0.595703125
459,0.09814453125
459,0.194580078125
459,0.2042236328125
459,0.2291259765625
459,0.2445068359375
459,0.278564453125
459,0.345458984375
459,0.365478515625
459,0.4208984375
459,0.451416015625
459,0.5732421875
459,0.607421875
460,0.1201171875
460,0.1634521484375
460,0.1846923828125
460,0.1978759765625
460,0.212158203125
460,0.2371826171875
460,0.251953125
460,0.259521484375
460,0.274169921875
460,0.306640625
460,0.33642578125
460,0.35205078125
460,0.406494140625
460,0.47119140625
460,0.498779296875
460,0.5078125
460,0.53564453125
460,0.59130859375
461,0.103271484375
461,0.13134765625
461,0.167236328125
461,0.1875
461,0.2210693359375
461,0.22900390625
461,0.2392578125
461,0.24462890625
461,0.268798828125
461,0.3203125
461,0.351806640625
461,0.3701171875
461,0.415771484375
461,0.443603515625
461,0.59130859375
461,0.626953125
462,0.12841796875
462,0.2127685546875
462,0.2288818359375
462,0.2396240234375
462,0.2493896484375
462,0.263916015625
462,0.333984375
462,0.3564453125
462,0.37939453125
462,0.3974609375
462,0.429931640625
462,0.489501953125
462,0.5634765625
462,0.6181640625
463,0.1634521484375
463,0.226318359375
463,0.231689453125
463,0.25439453125
463,0.26904296875
463,0.278564453125
463,0.31103515625
463,0.3701171875
463,0.425048828125
463,0.4482421875
463,0.5078125
464,0.1119384765625
464,0.1558837890625
464,0.174560546875
464,0.1976318359375
464,0.2098388671875
464,0.223876953125
464,0.2340087890625
464,0.244384765625
464,0.268798828125
464,0.29296875
464,0.302001953125
464,0.3203125
464,0.3564453125
464,0.374267578125
464,0.40185546875
464,0.449951171875
464,0.521484375
464,0.607421875
465,0.13671875
465,0.1474609375
465,0.194091796875
465,0.22314453125
465,0.2392578125
465,0.246826171875
465,0.27392578125
465,0.306884765625
465,0.411376953125
465,0.427978515625
465,0.493896484375
465,0.54443359375
465,0.59130859375
465,0.67138671875
466,0.12841796875
466,0.1705322265625
466,0.1812744140625
466,0.2127685546875
466,0.2288818359375
466,0.2393798828125
466,0.283447265625
466,0.292724609375
466,0.306640625
466,0.3251953125
466,0.356201171875
466,0.406494140625
466,0.47119140625
466,0.51220703125
466,0.572265625
466,0.6005859375
467,0.1522216796875
467,0.159912109375
467,0.2010498046875
467,0.2130126953125
467,0.234375
467,0.271240234375
467,0.299560546875
467,0.308837890625
467,0.322509765625
467,0.358642578125
467,0.43896484375
467,0.51953125
467,0.5634765625
468,0.11480712890625
468,0.152099609375
468,0.18798828125
468,0.206787109375
468,0.2237548828125
468,0.2369384765625
468,0.2734375
468,0.29736328125
468,0.318115234375
468,0.338623046875
468,0.35888671875
468,0.37890625
468,0.41552734375
468,0.5771484375
468,0.5888671875
469,0.1280517578125
469,0.155517578125
469,0.1844482421875
469,0.194091796875
469,0.2122802734375
469,0.2467041015625
469,0.251708984375
469,0.287841796875
469,0.3154296875
469,0.34716796875
469,0.443359375
469,0.521484375
469,0.63623046875
470,0.060943603515625
470,0.1478271484375
470,0.1773681640625
470,0.212646484375
470,0.2315673828125
470,0.2391357421875
470,0.259033203125
470,0.290283203125
470,0.32958984375
470,0.36083984375
470,0.4384765625
470,0.475341796875
470,0.5029296875
470,0.53076171875
470,0.54443359375
470,0.58203125
471,0.1943359375
471,0.2005615234375
471,0.212158203125
471,0.2340087890625
471,0.241943359375
471,0.2666015625
471,0.282958984375
471,0.297119140625
471,0.360595703125
471,0.392822265625
471,0.415771484375
471,0.51220703125
471,0.57470703125
472,0.07794189453125
472,0.1600341796875
472,0.1739501953125
472,0.200439453125
472,0.2391357421875
472,0.25634765625
472,0.29248046875
472,0.328857421875
472,0.438720703125
472,0.5537109375
472,0.56787109375
473,0.0697021484375
473,0.162841796875
473,0.2001953125
473,0.22314453125
473,0.23388671875
473,0.2470703125
473,0.254150390625
473,0.266357421875
473,0.29248046875
473,0.322509765625
473,0.353759765625
473,0.365478515625
473,0.4892578125
473,0.5166015625
473,0.56298828125
473,0.5888671875
474,0.1226806640625
474,0.1597900390625
474,0.17431640625
474,0.2001953125
474,0.212646484375
474,0.2313232421875
474,0.24169921875
474,0.254150390625
474,0.29248046875
474,0.32470703125
474,0.36328125
474,0.37646484375
474,0.5302734375
474,0.5654296875
474,0.595703125
474,0.6337890625
475,0.061279296875
475,0.136474609375
475,0.144287109375
475,0.166748046875
475,0.1806640625
475,0.2066650390625
475,0.2122802734375
475,0.2467041015625
475,0.25634765625
475,0.31787109375
475,0.3427734375
475,0.38330078125
475,0.40185546875
475,0.452392578125
475,0.533203125
475,0.64013671875
476,0.0755615234375
476,0.1519775390625
476,0.1739501953125
476,0.18115234375
476,0.2034912109375
476,0.2177734375
476,0.228759765625
476,0.2364501953125
476,0.261474609375
476,0.294677734375
476,0.32470703125
476,0.34033203125
476,0.457275390625
476,0.480224609375
476,0.49853515625
476,0.5146484375
476,0.56787109375
477,0.1595458984375
477,0.173583984375
477,0.1807861328125
477,0.191162109375
477,0.24169921875
477,0.31787109375
477,0.33837890625
477,0.36962890625
477,0.4248046875
477,0.53076171875
477,0.55615234375
477,0.61083984375
477,0.642578125
478,0.1439208984375
478,0.17041015625
478,0.1873779296875
478,0.2003173828125
478,0.2391357421875
478,0.244384765625
478,0.261474609375
478,0.301513671875
478,0.322265625
478,0.340576171875
478,0.351806640625
478,0.4296875
478,0.56494140625
478,0.62255859375
479,0.04583740234375
479,0.1279296875
479,0.139404296875
479,0.1668701171875
479,0.174072265625
479,0.19091796875
479,0.2003173828125
479,0.2119140625
479,0.2310791015625
479,0.246337890625
479,0.263671875
479,0.30859375
479,0.3291015625
479,0.3447265625
479,0.470947265625
479,0.50732421875
479,0.60009765625
479,0.64453125
480,0.11944580078125
480,0.15185546875
480,0.17041015625
480,0.19384765625
480,0.2147216796875
480,0.2232666015625
480,0.2286376953125
480,0.2392578125
480,0.258544921875
480,0.28271484375
480,0.313232421875
480,0.37646484375
480,0.46630859375
480,0.5791015625
480,0.6064453125
481,0.1029052734375
481,0.143798828125
481,0.170166015625
481,0.18115234375
481,0.2119140625
481,0.228759765625
481,0.24169921875
481,0.273193359375
481,0.28271484375
481,0.306396484375
481,0.3291015625
481,0.3603515625
481,0.39208984375
481,0.54443359375
481,0.57666015625
481,0.63134765625
481,0.64404296875
482,0.1552734375
482,0.1671142578125
482,0.17724609375
482,0.199951171875
482,0.2095947265625
482,0.2177734375
482,0.2259521484375
482,0.243896484375
482,0.263671875
482,0.287353515625
482,0.3017578125
482,0.322265625
482,0.338134765625
482,0.358154296875
482,0.387939453125
482,0.40380859375
482,0.46630859375
482,0.56298828125
482,0.64892578125
483,0.09490966796875
483,0.1475830078125
483,0.1671142578125
483,0.2003173828125
483,0.2283935546875
483,0.2391357421875
483,0.24658203125
483,0.254150390625
483,0.294677734375
483,0.30615234375
483,0.324462890625
483,0.356201171875
483,0.57666015625
483,0.61962890625
484,0.11944580078125
484,0.1514892578125
484,0.1739501953125
484,0.1873779296875
484,0.2003173828125
484,0.2149658203125
484,0.2283935546875
484,0.236328125
484,0.253662109375
484,0.289794921875
484,0.310791015625
484,0.34033203125
484,0.3671875
484,0.44775390625
484,0.537109375
484,0.5771484375
484,0.61767578125
484,0.630859375
485,0.0775146484375
485,0.187744140625
485,0.2232666015625
485,0.2337646484375
485,0.243896484375
485,0.275634765625
485,0.337890625
485,0.48681640625
485,0.662109375
486,0.13916015625
486,0.16259765625
486,0.19091796875
486,0.2120361328125
486,0.2181396484375
486,0.22314453125
486,0.2333984375
486,0.26123046875
486,0.282958984375
486,0.3017578125
486,0.342529296875
486,0.408447265625
486,0.44775390625
486,0.495849609375
486,0.525390625
486,0.53271484375
486,0.58837890625
486,0.6064453125
487,0.060821533203125
487,0.1278076171875
487,0.1549072265625
487,0.191162109375
487,0.2060546875
487,0.228515625
487,0.246337890625
487,0.265869140625
487,0.27783203125
487,0.294189453125
487,0.324462890625
487,0.3466796875
487,0.366943359375
487,0.431640625
487,0.5390625
487,0.572265625
487,0.66650390625
488,0.06915283203125
488,0.11968994140625
488,0.1357421875
488,0.1519775390625
488,0.1876220703125
488,0.2032470703125
488,0.21728515625
488,0.2281494140625
488,0.243896484375
488,0.2489013671875
488,0.268310546875
488,0.28271484375
488,0.313232421875
488,0.33349609375
488,0.383056640625
488,0.459228515625
488,0.5537109375
488,0.630859375
489,0.0858154296875
489,0.135986328125
489,0.16650390625
489,0.190673828125
489,0.2064208984375
489,0.217529296875
489,0.2283935546875
489,0.2388916015625
489,0.3291015625
489,0.3896484375
489,0.417724609375
489,0.45458984375
489,0.51416015625
489,0.55322265625
490,0.050201416015625
490,0.11138916015625
490,0.169677734375
490,0.2091064453125
490,0.22314453125
490,0.238525390625
490,0.246337890625
490,0.253662109375
490,0.280029296875
490,0.296630859375
490,0.34228515625
490,0.394287109375
490,0.472900390625
490,0.548828125
490,0.5673828125
490,0.59765625
491,0.09442138671875
491,0.138916015625
491,0.162109375
491,0.1939697265625
491,0.2091064453125
491,0.233642578125
491,0.2412109375
491,0.246337890625
491,0.258544921875
491,0.289306640625
491,0.30615234375
491,0.319580078125
491,0.35595703125
491,0.373779296875
491,0.4013671875
491,0.42919921875
491,0.449951171875
491,0.5859375
492,0.1436767578125
492,0.19384765625
492,0.2001953125
492,0.2119140625
492,0.220458984375
492,0.2286376953125
492,0.241455078125
492,0.282470703125
492,0.31494140625
492,0.340087890625
492,0.366943359375
492,0.52294921875
492,0.54833984375
492,0.57666015625
492,0.58837890625
492,0.615234375
492,0.6484375
493,0.06048583984375
493,0.10260009765625
493,0.1353759765625
493,0.1663818359375
493,0.1871337890625
493,0.2030029296875
493,0.2120361328125
493,0.236083984375
493,0.258544921875
493,0.284912109375
493,0.305908203125
493,0.34423828125
493,0.373779296875
493,0.389404296875
493,0.440673828125
493,0.51416015625
493,0.5458984375
493,0.59521484375
493,0.61279296875
494,0.09423828125
494,0.11114501953125
494,0.1435546875
494,0.1807861328125
494,0.187255859375
494,0.21142578125
494,0.228515625
494,0.24609375
494,0.260498046875
494,0.282470703125
494,0.310302734375
494,0.35986328125
494,0.380615234375
494,0.396484375
494,0.486328125
494,0.50927734375
494,0.5673828125
494,0.59912109375
495,0.068603515625
495,0.1224365234375
495,0.1737060546875
495,0.1837158203125
495,0.1998291015625
495,0.2283935546875
495,0.238525390625
495,0.2481689453125
495,0.28271484375
495,0.289306640625
495,0.30810546875
495,0.355712890625
495,0.366943359375
495,0.5439453125
496,0.060638427734375
496,0.09405517578125
496,0.12744140625
496,0.162109375
496,0.1771240234375
496,0.2001953125
496,0.2281494140625
496,0.260986328125
496,0.26806640625
496,0.3056640625
496,0.337646484375
496,0.346435546875
496,0.38037109375
496,0.53662109375
496,0.56201171875
496,0.57861328125
496,0.81298828125
497,0.11114501953125
497,0.127197265625
497,0.1663818359375
497,0.1806640625
497,0.2091064453125
497,0.2174072265625
497,0.225830078125
497,0.230712890625
497,0.236083984375
497,0.24365234375
497,0.2509765625
497,0.272705078125
497,0.287353515625
497,0.305908203125
497,0.323974609375
497,0.33544921875
497,0.366943359375
497,0.447021484375
497,0.50927734375
497,0.64404296875
498,0.060333251953125
498,0.1190185546875
498,0.1304931640625
498,0.1622314453125
498,0.1734619140625
498,0.18408203125
498,0.1995849609375
498,0.2056884765625
498,0.2413330078125
498,0.25341796875
498,0.314697265625
498,0.32177734375
498,0.33544921875
498,0.34423828125
498,0.407958984375
498,0.449462890625
498,0.47021484375
498,0.501953125
498,0.525390625
498,0.53662109375
498,0.5673828125
498,0.60791015625
499,0.052337646484375
499,0.06890869140625
499,0.11944580078125
499,0.1590576171875
499,0.177001953125
499,0.1934814453125
499,0.2061767578125
499,0.2330322265625
499,0.2413330078125
499,0.26318359375
499,0.2890625
499,0.3466796875
499,0.364501953125
499,0.3896484375
499,0.4658203125
499,0.4814453125
499,0.56689453125
499,0.59912109375
500,0.045074462890625
500,0.0689697265625
500,0.09405517578125
500,0.1435546875
500,0.1590576171875
500,0.180419921875
500,0.203125
500,0.217529296875
500,0.2335205078125
500,0.267822265625
500,0.35986328125
500,0.490478515625
500,0.54833984375
500,0.564453125
500,0.62158203125
500,0.64794921875
501,0.11895751953125
501,0.135498046875
501,0.151611328125
501,0.1871337890625
501,0.2059326171875
501,0.2279052734375
501,0.25341796875
501,0.272705078125
501,0.31005859375
501,0.341796875
501,0.408203125
501,0.465576171875
501,0.5087890625
501,0.56494140625
501,0.59228515625
502,0.0523681640625
502,0.1019287109375
502,0.1353759765625
502,0.1591796875
502,0.173828125
502,0.193603515625
502,0.2115478515625
502,0.21728515625
502,0.2335205078125
502,0.2462158203125
502,0.27978515625
502,0.2939453125
502,0.34619140625
502,0.3779296875
502,0.447021484375
502,0.4951171875
502,0.5556640625
502,0.59912109375
502,0.63037109375
503,0.07672119140625
503,0.0936279296875
503,0.17333984375
503,0.1934814453125
503,0.2147216796875
503,0.23291015625
503,0.243408203125
503,0.25341796875
503,0.281982421875
503,0.31005859375
503,0.319091796875
503,0.396484375
503,0.438232421875
503,0.44482421875
503,0.490478515625
503,0.50244140625
503,0.5947265625
504,0.08294677734375
504,0.09393310546875
504,0.127197265625
504,0.1695556640625
504,0.183349609375
504,0.1998291015625
504,0.2115478515625
504,0.22265625
504,0.238525390625
504,0.2459716796875
504,0.255615234375
504,0.293701171875
504,0.32177734375
504,0.35986328125
504,0.428466796875
504,0.451904296875
504,0.501953125
504,0.56689453125
504,0.57861328125
504,0.6435546875
505,0.1104736328125
505,0.1436767578125
505,0.1619873046875
505,0.1864013671875
505,0.1964111328125
505,0.205810546875
505,0.21728515625
505,0.2254638671875
505,0.24560546875
505,0.267578125
505,0.2841796875
505,0.300537109375
505,0.332763671875
505,0.35498046875
505,0.3798828125
505,0.43798828125
505,0.47021484375
505,0.5205078125
505,0.5322265625
505,0.55712890625
505,0.57177734375
505,0.58984375
505,0.80517578125
506,0.044677734375
506,0.076904296875
506,0.158935546875
506,0.1837158203125
506,0.193115234375
506,0.211181640625
506,0.23046875
506,0.2381591796875
506,0.26318359375
506,0.302978515625
506,0.31396484375
506,0.328369140625
506,0.497314453125
506,0.55517578125
506,0.59423828125
506,0.603515625
507,0.044403076171875
507,0.0853271484375
507,0.11895751953125
507,0.1513671875
507,0.166015625
507,0.179931640625
507,0.21142578125
507,0.235595703125
507,0.253173828125
507,0.2724609375
507,0.288818359375
507,0.325439453125
507,0.359619140625
507,0.43310546875
507,0.47900390625
507,0.517578125
507,0.5361328125
507,0.54541015625
507,0.58544921875
507,0.60791015625
507,0.6298828125
508,0.076904296875
508,0.08514404296875
508,0.1435546875
508,0.1512451171875
508,0.16650390625
508,0.1865234375
508,0.1998291015625
508,0.2169189453125
508,0.22509765625
508,0.24560546875
508,0.253173828125
508,0.267333984375
508,0.293701171875
508,0.309814453125
508,0.38916015625
508,0.50390625
508,0.56201171875
508,0.57373046875
508,0.5849609375
509,0.09368896484375
509,0.1512451171875
509,0.1590576171875
509,0.180419921875
509,0.193603515625
509,0.205322265625
509,0.2197265625
509,0.2332763671875
509,0.245361328125
509,0.2529296875
509,0.267578125
509,0.277099609375
509,0.314453125
509,0.35498046875
509,0.444580078125
509,0.53173828125
509,0.56201171875
509,0.57861328125
509,0.6455078125
510,0.0311737060546875
510,0.051971435546875
510,0.0936279296875
510,0.143310546875
510,0.1585693359375
510,0.1732177734375
510,0.2027587890625
510,0.2115478515625
510,0.2327880859375
510,0.25048828125
510,0.26025390625
510,0.27001953125
510,0.2861328125
510,0.347900390625
510,0.398193359375
510,0.437744140625
510,0.501953125
510,0.54296875
510,0.59423828125
510,0.638671875
511,0.05987548828125
511,0.1104736328125
511,0.1507568359375
511,0.1614990234375
511,0.176513671875
511,0.193603515625
511,0.2115478515625
511,0.2354736328125
511,0.267333984375
511,0.286376953125
511,0.302734375
511,0.350341796875
511,0.359375
511,0.430908203125
511,0.568359375
512,0.051788330078125
512,0.0849609375
512,0.1104736328125
512,0.1510009765625
512,0.179931640625
512,0.19970703125
512,0.214111328125
512,0.227783203125
512,0.240234375
512,0.307373046875
512,0.361572265625
512,0.411865234375
512,0.467529296875
512,0.52001953125
512,0.568359375
512,0.58056640625
512,0.6123046875
513,0.049072265625
513,0.07659912109375
513,0.1185302734375
513,0.1351318359375
513,0.151123046875
513,0.173095703125
513,0.179931640625
513,0.198974609375
513,0.2113037109375
513,0.219970703125
513,0.23046875
513,0.2481689453125
513,0.2724609375
513,0.2958984375
513,0.318359375
513,0.334716796875
513,0.36572265625
513,0.3818359375
513,0.425537109375
513,0.49462890625
513,0.53125
513,0.5869140625
514,0.05975341796875
514,0.08514404296875
514,0.137939453125
514,0.1541748046875
514,0.1795654296875
514,0.1932373046875
514,0.217041015625
514,0.2376708984375
514,0.252685546875
514,0.267578125
514,0.286376953125
514,0.3095703125
514,0.398193359375
514,0.45361328125
514,0.517578125
514,0.52880859375
514,0.5732421875
514,0.5830078125
514,0.6494140625
515,0.051666259765625
515,0.1103515625
515,0.13818359375
515,0.1583251953125
515,0.1728515625
515,0.1990966796875
515,0.232666015625
515,0.24267578125
515,0.2978515625
515,0.3232421875
515,0.354736328125
515,0.42578125
515,0.471923828125
515,0.58056640625
516,0.0765380859375
516,0.1102294921875
516,0.1265869140625
516,0.1463623046875
516,0.158935546875
516,0.1658935546875
516,0.1728515625
516,0.205322265625
516,0.221923828125
516,0.2376708984375
516,0.247314453125
516,0.2646484375
516,0.2744140625
516,0.2978515625
516,0.318603515625
516,0.487548828125
516,0.53125
517,0.04388427734375
517,0.09893798828125
517,0.1510009765625
517,0.1656494140625
517,0.182861328125
517,0.2274169921875
517,0.242919921875
517,0.259765625
517,0.286376953125
517,0.2978515625
517,0.33203125
517,0.379150390625
517,0.448974609375
517,0.54052734375
517,0.5546875
517,0.56591796875
517,0.57763671875
518,0.051055908203125
518,0.1015625
518,0.1268310546875
518,0.1427001953125
518,0.158203125
518,0.1798095703125
518,0.193115234375
518,0.237548828125
518,0.2479248046875
518,0.278564453125
518,0.29541015625
518,0.309326171875
518,0.32958984375
518,0.376953125
518,0.39306640625
518,0.4921875
518,0.56396484375
518,0.58447265625
518,0.6162109375
519,0.0736083984375
519,0.126220703125
519,0.1505126953125
519,0.1656494140625
519,0.186279296875
519,0.1990966796875
519,0.213623046875
519,0.2374267578125
519,0.25
519,0.2646484375
519,0.271728515625
519,0.324951171875
519,0.352294921875
519,0.471435546875
519,0.498779296875
519,0.53076171875
519,0.57275390625
519,0.6181640625
519,0.67138671875
520,0.059722900390625
520,0.101806640625
520,0.1427001953125
520,0.158203125
520,0.173095703125
520,0.1865234375
520,0.205078125
520,0.216552734375
520,0.2249755859375
520,0.232666015625
520,0.25244140625
520,0.274169921875
520,0.36767578125
520,0.47119140625
520,0.55419921875
521,0.051422119140625
521,0.0850830078125
521,0.12646484375
521,0.157958984375
521,0.1795654296875
521,0.1865234375
521,0.26220703125
521,0.302001953125
521,0.369873046875
521,0.411376953125
521,0.52197265625
521,0.53759765625
521,0.56591796875
521,0.60498046875
522,0.059295654296875
522,0.08197021484375
522,0.1104736328125
522,0.1319580078125
522,0.1427001953125
522,0.1585693359375
522,0.1763916015625
522,0.1993408203125
522,0.205078125
522,0.2164306640625
522,0.2349853515625
522,0.247314453125
522,0.25244140625
522,0.259765625
522,0.276123046875
522,0.304443359375
522,0.42529296875
522,0.51904296875
522,0.53076171875
522,0.54931640625
522,0.56298828125
523,0.051300048828125
523,0.08160400390625
523,0.1268310546875
523,0.1461181640625
523,0.1728515625
523,0.192626953125
523,0.2271728515625
523,0.251953125
523,0.292724609375
523,0.33837890625
523,0.374267578125
523,0.457275390625
523,0.5146484375
523,0.53955078125
523,0.67529296875
524,0.0765380859375
524,0.134765625
524,0.150634765625
524,0.1724853515625
524,0.183349609375
524,0.2076416015625
524,0.216552734375
524,0.2244873046875
524,0.2325439453125
524,0.287841796875
524,0.360595703125
524,0.411376953125
524,0.450439453125
524,0.484619140625
524,0.50732421875
524,0.57470703125
525,0.051544189453125
525,0.093017578125
525,0.12646484375
525,0.142333984375
525,0.179443359375
525,0.1929931640625
525,0.22705078125
525,0.234619140625
525,0.25439453125
525,0.28076171875
525,0.360595703125
525,0.443603515625
525,0.498291015625
525,0.55859375
526,0.0673828125
526,0.08172607421875
526,0.11798095703125
526,0.142333984375
526,0.1580810546875
526,0.1722412109375
526,0.19287109375
526,0.210693359375
526,0.2344970703125
526,0.252197265625
526,0.261474609375
526,0.271484375
526,0.297119140625
526,0.337890625
526,0.356201171875
526,0.425048828125
526,0.470947265625
526,0.50732421875
526,0.5283203125
526,0.54443359375
526,0.61767578125
527,0.0927734375
527,0.1259765625
527,0.142333984375
527,0.1763916015625
527,0.2164306640625
527,0.2296142578125
527,0.2396240234375
527,0.32421875
527,0.3876953125
527,0.4755859375
527,0.50732421875
527,0.5302734375
527,0.56298828125
527,0.59130859375
528,0.06494140625
528,0.07623291015625
528,0.098388671875
528,0.1263427734375
528,0.1502685546875
528,0.1689453125
528,0.1793212890625
528,0.2164306640625
528,0.2320556640625
528,0.2420654296875
528,0.2783203125
528,0.50244140625
528,0.5166015625
528,0.53955078125
528,0.5537109375
529,0.0439453125
529,0.06744384765625
529,0.1011962890625
529,0.13427734375
529,0.150390625
529,0.162109375
529,0.1724853515625
529,0.1929931640625
529,0.216064453125
529,0.2269287109375
529,0.259033203125
529,0.27587890625
529,0.282958984375
529,0.35595703125
529,0.434326171875
529,0.45263671875
529,0.5439453125
529,0.55810546875
530,0.051239013671875
530,0.0675048828125
530,0.084228515625
530,0.1011962890625
530,0.1500244140625
530,0.176025390625
530,0.1925048828125
530,0.2103271484375
530,0.31982421875
530,0.41064453125
530,0.44287109375
530,0.52099609375
530,0.53466796875
530,0.60400390625
531,0.0675048828125
531,0.09844970703125
531,0.1341552734375
531,0.1572265625
531,0.1756591796875
531,0.18603515625
531,0.19873046875
531,0.2103271484375
531,0.2392578125
531,0.419921875
531,0.49755859375
531,0.52978515625
531,0.55859375
532,0.04791259765625
532,0.0926513671875
532,0.117919921875
532,0.13427734375
532,0.1617431640625
532,0.172119140625
532,0.1923828125
532,0.1988525390625
532,0.2130126953125
532,0.268310546875
532,0.35986328125
532,0.410888671875
532,0.461669921875
532,0.497802734375
532,0.56787109375
533,0.0927734375
533,0.1258544921875
533,0.1497802734375
533,0.1650390625
533,0.186279296875
533,0.198486328125
533,0.210205078125
533,0.2320556640625
533,0.263671875
533,0.35986328125
533,0.4248046875
533,0.456787109375
533,0.51611328125
533,0.548828125
534,0.0592041015625
534,0.0926513671875
534,0.1068115234375
534,0.1258544921875
534,0.1395263671875
534,0.149658203125
534,0.16552734375
534,0.1859130859375
534,0.198486328125
534,0.20751953125
534,0.2210693359375
534,0.2288818359375
534,0.2490234375
534,0.310302734375
534,0.386962890625
534,0.5439453125
534,0.5673828125
535,0.043121337890625
535,0.055755615234375
535,0.0758056640625
535,0.09210205078125
535,0.126220703125
535,0.14208984375
535,0.1575927734375
535,0.1650390625
535,0.172119140625
535,0.1827392578125
535,0.201416015625
535,0.2099609375
535,0.246826171875
535,0.268310546875
535,0.406005859375
535,0.43359375
535,0.5068359375
535,0.5576171875
536,0.03753662109375
536,0.072998046875
536,0.08428955078125
536,0.09228515625
536,0.109375
536,0.125732421875
536,0.142333984375
536,0.1650390625
536,0.1824951171875
536,0.198486328125
536,0.213134765625
536,0.2314453125
536,0.314697265625
536,0.4013671875
536,0.443115234375
536,0.53955078125
536,0.57666015625
537,0.043243408203125
537,0.07568359375
537,0.10089111328125
537,0.125732421875
537,0.1500244140625
537,0.1689453125
537,0.18603515625
537,0.2069091796875
537,0.319091796875
537,0.5771484375
537,0.638671875
538,0.043243408203125
538,0.0645751953125
538,0.0836181640625
538,0.1092529296875
538,0.1339111328125
538,0.154052734375
538,0.1646728515625
538,0.1859130859375
538,0.22607421875
538,0.314453125
538,0.34130859375
538,0.470703125
538,0.54833984375
538,0.6611328125
539,0.05828857421875
539,0.075439453125
539,0.101318359375
539,0.10943603515625
539,0.1337890625
539,0.1650390625
539,0.185791015625
539,0.195068359375
539,0.2015380859375
539,0.2125244140625
539,0.286865234375
539,0.51123046875
539,0.53857421875
539,0.5625
539,0.6162109375
539,0.669921875
540,0.047210693359375
540,0.06719970703125
540,0.09222412109375
540,0.1336669921875
540,0.1495361328125
540,0.164794921875
540,0.1788330078125
540,0.18896484375
540,0.2041015625
540,0.382568359375
540,0.419677734375
540,0.479248046875
540,0.56640625
541,0.02850341796875
541,0.05816650390625
541,0.08367919921875
541,0.108642578125
541,0.1414794921875
541,0.1572265625
541,0.1719970703125
541,0.1790771484375
541,0.191650390625
541,0.212158203125
541,0.2208251953125
541,0.305908203125
541,0.391357421875
541,0.51611328125
541,0.62548828125
542,0.0755615234375
542,0.1170654296875
542,0.1387939453125
542,0.15380859375
542,0.1646728515625
542,0.171630859375
542,0.1851806640625
542,0.1920166015625
542,0.2095947265625
542,0.291748046875
542,0.4658203125
542,0.49755859375
542,0.50634765625
542,0.55322265625
542,0.59423828125
543,0.05010986328125
543,0.066650390625
543,0.08343505859375
543,0.10906982421875
543,0.117431640625
543,0.1251220703125
543,0.1492919921875
543,0.164794921875
543,0.171875
543,0.1787109375
543,0.1888427734375
543,0.200927734375
543,0.2203369140625
543,0.26806640625
543,0.410400390625
543,0.428955078125
543,0.470458984375
543,0.59912109375
544,0.0364990234375
544,0.058074951171875
544,0.12255859375
544,0.1307373046875
544,0.141357421875
544,0.1646728515625
544,0.1787109375
544,0.19189453125
544,0.20361328125
544,0.21533203125
544,0.32275390625
544,0.50244140625
544,0.58056640625
545,0.04754638671875
545,0.0662841796875
545,0.0806884765625
545,0.09173583984375
545,0.1170654296875
545,0.1412353515625
545,0.1572265625
545,0.185546875
545,0.21533203125
545,0.3056640625
545,0.3916015625
545,0.40576171875
545,0.45556640625
545,0.57177734375
545,0.63916015625
546,0.049713134765625
546,0.06396484375
546,0.08905029296875
546,0.09747314453125
546,0.1414794921875
546,0.1571044921875
546,0.16796875
546,0.1787109375
546,0.197998046875
546,0.2171630859375
546,0.433837890625
546,0.4931640625
546,0.54833984375
546,0.611328125
547,0.036407470703125
547,0.0555419921875
547,0.08331298828125
547,0.1082763671875
547,0.133056640625
547,0.153076171875
547,0.164306640625
547,0.178466796875
547,0.1978759765625
547,0.25341796875
547,0.419189453125
547,0.465087890625
547,0.5341796875
547,0.6162109375
548,0.0433349609375
548,0.07177734375
548,0.08868408203125
548,0.1083984375
548,0.1494140625
548,0.156982421875
548,0.1678466796875
548,0.182373046875
548,0.19140625
548,0.203125
548,0.327392578125
548,0.391845703125
548,0.41015625
548,0.451416015625
548,0.47021484375
548,0.50634765625
548,0.576171875
548,0.65185546875
549,0.071533203125
549,0.10888671875
549,0.12188720703125
549,0.1334228515625
549,0.1488037109375
549,0.16455078125
549,0.175048828125
549,0.18212890625
549,0.197509765625
549,0.37255859375
549,0.5341796875
549,0.6650390625
550,0.049468994140625
550,0.08319091796875
550,0.1085205078125
550,0.1253662109375
550,0.1492919921875
550,0.1641845703125
550,0.171630859375
550,0.181640625
550,0.1915283203125
550,0.28173828125
550,0.38671875
550,0.488525390625
550,0.5712890625
551,0.06585693359375
551,0.0799560546875
551,0.10821533203125
551,0.125244140625
551,0.149169921875
551,0.164306640625
551,0.1748046875
551,0.1849365234375
551,0.1943359375
551,0.26708984375
551,0.27734375
551,0.296142578125
551,0.3271484375
551,0.409912109375
551,0.437744140625
551,0.515625
551,0.58935546875
552,0.057830810546875
552,0.0914306640625
552,0.1168212890625
552,0.1329345703125
552,0.149658203125
552,0.1568603515625
552,0.17138671875
552,0.17822265625
552,0.1845703125
552,0.22705078125
552,0.29541015625
552,0.359130859375
552,0.405029296875
552,0.419189453125
552,0.461181640625
552,0.56689453125
553,0.04296875
553,0.1253662109375
553,0.14111328125
553,0.1533203125
553,0.1636962890625
553,0.1712646484375
553,0.1817626953125
553,0.1910400390625
553,0.203369140625
553,0.29541015625
553,0.60302734375
554,0.099609375
554,0.14111328125
554,0.1568603515625
554,0.1710205078125
554,0.181884765625
554,0.1910400390625
554,0.2088623046875
554,0.3271484375
554,0.38671875
554,0.460693359375
554,0.515625
554,0.556640625
554,0.59375
554,0.64697265625
555,0.04229736328125
555,0.11322021484375
555,0.137939453125
555,0.1531982421875
555,0.1607666015625
555,0.171142578125
555,0.177734375
555,0.1846923828125
555,0.194091796875
555,0.208740234375
555,0.300048828125
555,0.354736328125
555,0.372314453125
555,0.437255859375
555,0.5107421875
555,0.6513671875
556,0.0576171875
556,0.12481689453125
556,0.1331787109375
556,0.1490478515625
556,0.1639404296875
556,0.1776123046875
556,0.197021484375
556,0.2998046875
556,0.318115234375
556,0.341064453125
556,0.358642578125
556,0.45556640625
556,0.48828125
556,0.6025390625
556,0.6552734375
557,0.07989501953125
557,0.1170654296875
557,0.141357421875
557,0.1529541015625
557,0.16015625
557,0.1708984375
557,0.177978515625
557,0.197021484375
557,0.390869140625
557,0.45556640625
557,0.487548828125
557,0.60693359375
558,0.050262451171875
558,0.0670166015625
558,0.1241455078125
558,0.13720703125
558,0.1533203125
558,0.16748046875
558,0.1773681640625
558,0.1842041015625
558,0.1966552734375
558,0.2091064453125
558,0.35009765625
558,0.381591796875
558,0.4423828125
558,0.474365234375
558,0.497314453125
558,0.57958984375
558,0.62890625
558,0.69189453125
559,0.091796875
559,0.124755859375
559,0.1531982421875
559,0.1634521484375
559,0.174560546875
559,0.1907958984375
559,0.2314453125
559,0.285888671875
559,0.313232421875
559,0.327392578125
559,0.376708984375
559,0.39990234375
559,0.446533203125
559,0.50146484375
559,0.5478515625
559,0.6025390625
559,0.62939453125
559,0.69580078125
560,0.06591796875
560,0.12451171875
560,0.1527099609375
560,0.1602783203125
560,0.167236328125
560,0.1875
560,0.2308349609375
560,0.299560546875
560,0.344970703125
560,0.447021484375
560,0.5380859375
560,0.5751953125
560,0.611328125
560,0.66455078125
561,0.0914306640625
561,0.11700439453125
561,0.13330078125
561,0.1527099609375
561,0.1600341796875
561,0.1669921875
561,0.174560546875
561,0.19677734375
561,0.276611328125
561,0.336181640625
561,0.367919921875
561,0.390625
561,0.45556640625
561,0.5380859375
561,0.642578125
562,0.041717529296875
562,0.08306884765625
562,0.09930419921875
562,0.11651611328125
562,0.133056640625
562,0.1484375
562,0.1600341796875
562,0.1673583984375
562,0.17724609375
562,0.2264404296875
562,0.251953125
562,0.295166015625
562,0.326904296875
562,0.36767578125
562,0.409423828125
562,0.437255859375
562,0.4833984375
562,0.59765625
563,0.04888916015625
563,0.066162109375
563,0.0836181640625
563,0.10028076171875
563,0.1168212890625
563,0.1331787109375
563,0.148681640625
563,0.156005859375
563,0.1636962890625
563,0.1839599609375
563,0.257080078125
563,0.3173828125
563,0.3359375
563,0.35400390625
563,0.42333984375
563,0.61083984375
563,0.65966796875
564,0.0418701171875
564,0.07891845703125
564,0.1163330078125
564,0.13232421875
564,0.1448974609375
564,0.1630859375
564,0.1702880859375
564,0.1805419921875
564,0.2418212890625
564,0.290771484375
564,0.349609375
564,0.381103515625
564,0.409423828125
564,0.423095703125
564,0.446044921875
564,0.5888671875
564,0.6689453125
565,0.057952880859375
565,0.0831298828125
565,0.09173583984375
565,0.11688232421875
565,0.132568359375
565,0.148193359375
565,0.15966796875
565,0.1971435546875
565,0.3037109375
565,0.321533203125
565,0.344970703125
565,0.3955078125
565,0.47802734375
565,0.55126953125
565,0.58447265625
565,0.69580078125
566,0.04217529296875
566,0.0654296875
566,0.099365234375
566,0.1324462890625
566,0.1448974609375
566,0.1556396484375
566,0.1629638671875
566,0.1737060546875
566,0.251708984375
566,0.280517578125
566,0.308349609375
566,0.344970703125
566,0.36279296875
566,0.43212890625
566,0.459716796875
566,0.491943359375
566,0.52392578125
566,0.5791015625
566,0.6015625
567,0.0491943359375
567,0.06634521484375
567,0.09173583984375
567,0.107666015625
567,0.13232421875
567,0.1485595703125
567,0.159423828125
567,0.1739501953125
567,0.2025146484375
567,0.2420654296875
567,0.308837890625
567,0.3310546875
567,0.60693359375
567,0.6201171875
568,0.041656494140625
568,0.07489013671875
568,0.099609375
568,0.11627197265625
568,0.132568359375
568,0.15576171875
568,0.1629638671875
568,0.2030029296875
568,0.2471923828125
568,0.322509765625
568,0.33984375
568,0.35400390625
568,0.50048828125
568,0.6064453125
569,0.04962158203125
569,0.08758544921875
569,0.099609375
569,0.11639404296875
569,0.1407470703125
569,0.1593017578125
569,0.1668701171875
569,0.29931640625
569,0.344970703125
569,0.372314453125
569,0.487060546875
569,0.583984375
569,0.615234375
569,0.69482421875
570,0.0413818359375
570,0.06561279296875
570,0.09112548828125
570,0.1317138671875
570,0.144287109375
570,0.1522216796875
570,0.1629638671875
570,0.2415771484375
570,0.2763671875
570,0.299560546875
570,0.353515625
570,0.381591796875
570,0.39013671875
570,0.468994140625
570,0.5009765625
570,0.51025390625
570,0.51953125
570,0.58447265625
570,0.65576171875
571,0.041778564453125
571,0.0570068359375
571,0.0908203125
571,0.10736083984375
571,0.12384033203125
571,0.1483154296875
571,0.15576171875
571,0.1627197265625
571,0.1771240234375
571,0.2208251953125
571,0.26171875
571,0.33984375
571,0.4091796875
571,0.436767578125
571,0.464599609375
571,0.50537109375
571,0.5517578125
571,0.58349609375
572,0.034423828125
572,0.06561279296875
572,0.10748291015625
572,0.1322021484375
572,0.1400146484375
572,0.1474609375
572,0.15966796875
572,0.17724609375
572,0.2362060546875
572,0.322021484375
572,0.339599609375
572,0.353271484375
572,0.366943359375
572,0.40380859375
572,0.4228515625
572,0.52783203125
572,0.65478515625
573,0.034759521484375
573,0.048828125
573,0.06524658203125
573,0.09954833984375
573,0.1156005859375
573,0.12432861328125
573,0.140380859375
573,0.1513671875
573,0.1700439453125
573,0.19775390625
573,0.2802734375
573,0.29931640625
573,0.343994140625
573,0.3994140625
573,0.459228515625
573,0.49609375
573,0.56494140625
573,0.615234375
573,0.6416015625
574,0.057861328125
574,0.07354736328125
574,0.1072998046875
574,0.1318359375
574,0.1400146484375
574,0.1517333984375
574,0.1624755859375
574,0.1834716796875
574,0.2032470703125
574,0.214599609375
574,0.256591796875
574,0.265869140625
574,0.3173828125
574,0.334716796875
574,0.353271484375
574,0.422607421875
574,0.4365234375
574,0.482421875
574,0.50048828125
574,0.59716796875
575,0.041290283203125
575,0.07293701171875
575,0.09100341796875
575,0.10748291015625
575,0.12420654296875
575,0.139892578125
575,0.1549072265625
575,0.1697998046875
575,0.2030029296875
575,0.219970703125
575,0.2308349609375
575,0.251220703125
575,0.299072265625
575,0.3671875
575,0.376220703125
575,0.39892578125
575,0.417724609375
575,0.454833984375
575,0.48681640625
575,0.50927734375
575,0.56982421875
575,0.57861328125
576,0.04132080078125
576,0.06549072265625
576,0.0986328125
576,0.115478515625
576,0.135986328125
576,0.14404296875
576,0.155517578125
576,0.1695556640625
576,0.22021484375
576,0.2413330078125
576,0.2509765625
576,0.312744140625
576,0.36669921875
576,0.385009765625
576,0.46826171875
576,0.5654296875
576,0.57861328125
576,0.6103515625
576,0.62353515625
576,0.65478515625
577,0.048583984375
577,0.06524658203125
577,0.09063720703125
577,0.1317138671875
577,0.143798828125
577,0.1546630859375
577,0.16552734375
577,0.1767578125
577,0.203125
577,0.2412109375
577,0.265869140625
577,0.29833984375
577,0.353271484375
577,0.3671875
577,0.450439453125
577,0.5703125
577,0.60595703125
577,0.65478515625
578,0.034027099609375
578,0.06536865234375
578,0.09051513671875
578,0.107177734375
578,0.12335205078125
578,0.1435546875
578,0.1510009765625
578,0.162109375
578,0.240478515625
578,0.284912109375
578,0.31689453125
578,0.39013671875
578,0.417724609375
578,0.477783203125
578,0.5419921875
578,0.6240234375
579,0.04803466796875
579,0.06585693359375
579,0.0987548828125
579,0.11480712890625
579,0.1358642578125
579,0.1619873046875
579,0.176513671875
579,0.1964111328125
579,0.2086181640625
579,0.230224609375
579,0.251220703125
579,0.330078125
579,0.34375
579,0.404541015625
579,0.449951171875
579,0.477294921875
579,0.5322265625
579,0.58837890625
579,0.60107421875
579,0.69580078125
580,0.048919677734375
580,0.0650634765625
580,0.098388671875
580,0.11968994140625
580,0.1314697265625
580,0.139404296875
580,0.162109375
580,0.208251953125
580,0.2252197265625
580,0.275146484375
580,0.307861328125
580,0.3662109375
580,0.39013671875
580,0.407958984375
580,0.436767578125
580,0.477294921875
580,0.487060546875
580,0.513671875
580,0.55078125
580,0.61865234375
580,0.64990234375
580,0.681640625
581,0.047760009765625
581,0.06500244140625
581,0.08990478515625
581,0.10699462890625
581,0.13916015625
581,0.147216796875
581,0.16162109375
581,0.1961669921875
581,0.23583984375
581,0.2705078125
581,0.28466796875
581,0.316650390625
581,0.34423828125
581,0.3896484375
581,0.4404296875
581,0.458984375
581,0.4775390625
581,0.55078125
581,0.66796875
582,0.056304931640625
582,0.0821533203125
582,0.0985107421875
582,0.11456298828125
582,0.1278076171875
582,0.139404296875
582,0.16552734375
582,0.251708984375
582,0.312255859375
582,0.32080078125
582,0.33056640625
582,0.362060546875
582,0.3798828125
582,0.408447265625
582,0.45458984375
582,0.486328125
582,0.50048828125
582,0.50927734375
582,0.578125
582,0.61474609375
582,0.63232421875
583,0.04083251953125
583,0.056243896484375
583,0.08197021484375
583,0.10687255859375
583,0.12335205078125
583,0.13916015625
583,0.1466064453125
583,0.162109375
583,0.1966552734375
583,0.2080078125
583,0.21923828125
583,0.2454833984375
583,0.279541015625
583,0.321044921875
583,0.357177734375
583,0.403564453125
583,0.46826171875
583,0.5048828125
583,0.5458984375
583,0.595703125
583,0.64111328125
583,0.65478515625
584,0.040863037109375
584,0.0643310546875
584,0.09014892578125
584,0.1229248046875
584,0.1390380859375
584,0.146484375
584,0.168701171875
584,0.18994140625
584,0.214111328125
584,0.251220703125
584,0.28466796875
584,0.329833984375
584,0.33935546875
584,0.37548828125
584,0.39892578125
584,0.454345703125
584,0.47705078125
584,0.51904296875
584,0.5458984375
584,0.5830078125
584,0.60546875
584,0.6279296875
584,0.66357421875
585,0.04058837890625
585,0.064453125
585,0.0736083984375
585,0.09881591796875
585,0.11456298828125
585,0.12744140625
585,0.14697265625
585,0.1905517578125
585,0.2142333984375
585,0.251220703125
585,0.269775390625
585,0.302734375
585,0.3251953125
585,0.34814453125
585,0.37548828125
585,0.399169921875
585,0.454345703125
585,0.5
585,0.564453125
585,0.591796875
585,0.61865234375
585,0.63623046875
586,0.040069580078125
586,0.0557861328125
586,0.0723876953125
586,0.0894775390625
586,0.1064453125
586,0.11944580078125
586,0.126953125
586,0.1351318359375
586,0.14599609375
586,0.190673828125
586,0.2025146484375
586,0.21923828125
586,0.25634765625
586,0.265869140625
586,0.279296875
586,0.298095703125
586,0.32080078125
586,0.36181640625
586,0.38037109375
586,0.403564453125
586,0.421875
586,0.472412109375
586,0.49951171875
586,0.53662109375
586,0.6005859375
587,0.040802001953125
587,0.055694580078125
587,0.07281494140625
587,0.0897216796875
587,0.11456298828125
587,0.1309814453125
587,0.146484375
587,0.183349609375
587,0.207763671875
587,0.219482421875
587,0.2403564453125
587,0.325439453125
587,0.370361328125
587,0.38916015625
587,0.426513671875
587,0.458740234375
587,0.495361328125
587,0.56396484375
587,0.6494140625
588,0.040008544921875
588,0.0733642578125
588,0.09002685546875
588,0.10235595703125
588,0.11444091796875
588,0.130615234375
588,0.14599609375
588,0.1767578125
588,0.2086181640625
588,0.219482421875
588,0.265625
588,0.293212890625
588,0.347900390625
588,0.38916015625
588,0.462890625
588,0.5224609375
588,0.595703125
588,0.623046875
588,0.63623046875
589,0.01308441162109375
589,0.047454833984375
589,0.08111572265625
589,0.0980224609375
589,0.12255859375
589,0.1380615234375
589,0.1544189453125
589,0.1689453125
589,0.202392578125
589,0.2142333984375
589,0.229736328125
589,0.2509765625
589,0.28466796875
589,0.325439453125
589,0.34765625
589,0.374755859375
589,0.403076171875
589,0.411865234375
589,0.48095703125
589,0.5
589,0.50830078125
589,0.56005859375
589,0.58251953125
589,0.60498046875
589,0.63134765625
589,0.65869140625
589,0.6669921875
590,0.06842041015625
590,0.0806884765625
590,0.1138916015625
590,0.1304931640625
590,0.1458740234375
590,0.2020263671875
590,0.23486328125
590,0.2646484375
590,0.283447265625
590,0.311279296875
590,0.34326171875
590,0.384033203125
590,0.407958984375
590,0.43505859375
590,0.467529296875
590,0.48583984375
590,0.50439453125
590,0.51318359375
590,0.53564453125
590,0.564453125
590,0.619140625
591,0.055511474609375
591,0.07244873046875
591,0.09771728515625
591,0.11859130859375
591,0.130126953125
591,0.1461181640625
591,0.201904296875
591,0.218994140625
591,0.2454833984375
591,0.29296875
591,0.324951171875
591,0.34716796875
591,0.403564453125
591,0.4765625
591,0.5087890625
591,0.541015625
591,0.63134765625
591,0.66748046875
591,0.7578125
592,0.0552978515625
592,0.07171630859375
592,0.1104736328125
592,0.12200927734375
592,0.18212890625
592,0.19580078125
592,0.208251953125
592,0.2188720703125
592,0.25048828125
592,0.278564453125
592,0.3115234375
592,0.33349609375
592,0.3515625
592,0.416748046875
592,0.43994140625
592,0.5224609375
592,0.58642578125
592,0.609375
592,0.63134765625
592,0.67138671875
593,0.055084228515625
593,0.0806884765625
593,0.09710693359375
593,0.11395263671875
593,0.145751953125
593,0.1898193359375
593,0.2073974609375
593,0.224365234375
593,0.2403564453125
593,0.2880859375
593,0.3203125
593,0.33837890625
593,0.3935546875
593,0.435302734375
593,0.448974609375
593,0.49951171875
593,0.6181640625
594,0.0552978515625
594,0.072265625
594,0.08868408203125
594,0.10577392578125
594,0.12176513671875
594,0.1536865234375
594,0.197021484375
594,0.2237548828125
594,0.240234375
594,0.25537109375
594,0.306884765625
594,0.31982421875
594,0.384521484375
594,0.42138671875
594,0.458251953125
594,0.5126953125
594,0.54150390625
594,0.56396484375
594,0.6044921875
594,0.64892578125
595,0.034423828125
595,0.047821044921875
595,0.0635986328125
595,0.0804443359375
595,0.10540771484375
595,0.1300048828125
595,0.1685791015625
595,0.1832275390625
595,0.1959228515625
595,0.2294921875
595,0.24462890625
595,0.283935546875
595,0.306640625
595,0.351806640625
595,0.40673828125
595,0.426025390625
595,0.53564453125
595,0.568359375
595,0.60498046875
596,0.03411865234375
596,0.046783447265625
596,0.06341552734375
596,0.08026123046875
596,0.09722900390625
596,0.130126953125
596,0.1756591796875
596,0.202392578125
596,0.223876953125
596,0.2452392578125
596,0.283447265625
596,0.32470703125
596,0.43017578125
596,0.457763671875
596,0.47607421875
596,0.49853515625
596,0.50830078125
596,0.52197265625
596,0.53564453125
596,0.60009765625
596,0.6171875
596,0.65771484375
597,0.05438232421875
597,0.06787109375
597,0.0806884765625
597,0.0965576171875
597,0.1219482421875
597,0.1376953125
597,0.1832275390625
597,0.1954345703125
597,0.207763671875
597,0.2191162109375
597,0.229248046875
597,0.2396240234375
597,0.255126953125
597,0.27392578125
597,0.287841796875
597,0.29736328125
597,0.310791015625
597,0.338623046875
597,0.3515625
597,0.37451171875
597,0.42138671875
597,0.457763671875
597,0.480224609375
597,0.5947265625
597,0.60888671875
597,0.64453125
597,0.6533203125
598,0.046844482421875
598,0.0628662109375
598,0.0799560546875
598,0.096435546875
598,0.121337890625
598,0.1380615234375
598,0.1611328125
598,0.1832275390625
598,0.195556640625
598,0.2132568359375
598,0.2237548828125
598,0.23486328125
598,0.259765625
598,0.28759765625
598,0.31982421875
598,0.346435546875
598,0.425537109375
598,0.452880859375
598,0.48046875
598,0.4892578125
598,0.5126953125
598,0.56396484375
598,0.62158203125
598,0.66650390625
599,0.033782958984375
599,0.054718017578125
599,0.07208251953125
599,0.09722900390625
599,0.12152099609375
599,0.168701171875
599,0.1954345703125
599,0.2066650390625
599,0.2235107421875
599,0.234619140625
599,0.259765625
599,0.26904296875
599,0.283203125
599,0.31103515625
599,0.3330078125
599,0.364990234375
599,0.397216796875
599,0.429931640625
599,0.458251953125
599,0.489501953125
599,0.5361328125
599,0.56787109375
599,0.64013671875
600,0.04638671875
600,0.07135009765625
600,0.0880126953125
600,0.104736328125
600,0.12103271484375
600,0.1827392578125
600,0.1949462890625
600,0.20751953125
600,0.218505859375
600,0.2288818359375
600,0.254638671875
600,0.2919921875
600,0.310791015625
600,0.3330078125
600,0.3603515625
600,0.38330078125
600,0.397705078125
600,0.429443359375
600,0.485107421875
600,0.4990234375
600,0.52587890625
600,0.56298828125
600,0.61767578125
600,0.64404296875
601,0.0550537109375
601,0.09686279296875
601,0.1300048828125
601,0.1619873046875
601,0.18212890625
601,0.1959228515625
601,0.20703125
601,0.2235107421875
601,0.259521484375
601,0.296875
601,0.36474609375
601,0.38330078125
601,0.448486328125
601,0.47119140625
601,0.489013671875
601,0.54931640625
601,0.58984375
601,0.693359375
602,0.087890625
602,0.10546875
602,0.12939453125
602,0.1610107421875
602,0.1890869140625
602,0.2012939453125
602,0.212646484375
602,0.2237548828125
602,0.24951171875
602,0.28271484375
602,0.291748046875
602,0.31884765625
602,0.388427734375
602,0.452880859375
602,0.49365234375
602,0.51220703125
602,0.58984375
602,0.61279296875
602,0.65234375
603,0.0273284912109375
603,0.079833984375
603,0.1048583984375
603,0.1290283203125
603,0.16259765625
603,0.17578125
603,0.1949462890625
603,0.2232666015625
603,0.2496337890625
603,0.2734375
603,0.29638671875
603,0.346923828125
603,0.3701171875
603,0.37890625
603,0.40185546875
603,0.415771484375
603,0.443359375
603,0.51220703125
603,0.63525390625
603,0.69287109375
604,0.0537109375
604,0.07965087890625
604,0.0963134765625
604,0.11279296875
604,0.1461181640625
604,0.1610107421875
604,0.1834716796875
604,0.1953125
604,0.2066650390625
604,0.218017578125
604,0.22900390625
604,0.2493896484375
604,0.282470703125
604,0.305908203125
604,0.3232421875
604,0.346435546875
604,0.378173828125
604,0.39794921875
604,0.415283203125
604,0.479736328125
604,0.50732421875
604,0.5673828125
604,0.59033203125
604,0.6123046875
604,0.66162109375
605,0.028076171875
605,0.053375244140625
605,0.0712890625
605,0.09576416015625
605,0.12127685546875
605,0.1375732421875
605,0.1748046875
605,0.1884765625
605,0.212890625
605,0.22802734375
605,0.244140625
605,0.263671875
605,0.273681640625
605,0.287109375
605,0.30078125
605,0.336669921875
605,0.364501953125
605,0.43408203125
605,0.46142578125
605,0.50244140625
605,0.53955078125
605,0.6845703125
606,0.07080078125
606,0.1044921875
606,0.1376953125
606,0.153564453125
606,0.188720703125
606,0.2010498046875
606,0.2177734375
606,0.23388671875
606,0.2490234375
606,0.278076171875
606,0.305419921875
606,0.3232421875
606,0.355224609375
606,0.37744140625
606,0.41552734375
606,0.44287109375
606,0.50244140625
606,0.525390625
606,0.56201171875
606,0.625
607,0.040252685546875
607,0.0633544921875
607,0.08734130859375
607,0.104736328125
607,0.1207275390625
607,0.1756591796875
607,0.1949462890625
607,0.2177734375
607,0.2392578125
607,0.26416015625
607,0.30029296875
607,0.31884765625
607,0.341796875
607,0.359619140625
607,0.3828125
607,0.47021484375
607,0.489013671875
607,0.5205078125
607,0.53466796875
607,0.552734375
607,0.5849609375
607,0.62548828125
607,0.65185546875
608,0.033050537109375
608,0.0706787109375
608,0.09649658203125
608,0.11376953125
608,0.1297607421875
608,0.1453857421875
608,0.1680908203125
608,0.18212890625
608,0.2008056640625
608,0.2119140625
608,0.254150390625
608,0.277587890625
608,0.30029296875
608,0.36865234375
608,0.396484375
608,0.442626953125
608,0.48388671875
608,0.58447265625
609,0.039947509765625
609,0.054656982421875
609,0.07037353515625
609,0.121337890625
609,0.1456298828125
609,0.1607666015625
609,0.182861328125
609,0.1953125
609,0.2059326171875
609,0.23388671875
609,0.24853515625
609,0.25830078125
609,0.313232421875
609,0.33203125
609,0.359130859375
609,0.433349609375
609,0.469970703125
609,0.501953125
609,0.56640625
609,0.59765625
610,0.053863525390625
610,0.07098388671875
610,0.0875244140625
610,0.11279296875
610,0.12298583984375
610,0.1600341796875
610,0.175537109375
610,0.195556640625
610,0.2064208984375
610,0.25830078125
610,0.327880859375
610,0.3408203125
610,0.38671875
610,0.42822265625
610,0.465576171875
610,0.4794921875
610,0.515625
610,0.552734375
610,0.5888671875
610,0.64697265625
611,0.039581298828125
611,0.053863525390625
611,0.079345703125
611,0.10382080078125
611,0.1373291015625
611,0.1614990234375
611,0.1749267578125
611,0.1949462890625
611,0.2061767578125
611,0.2171630859375
611,0.253173828125
611,0.27294921875
611,0.318115234375
611,0.391845703125
611,0.4140625
611,0.451416015625
611,0.48388671875
611,0.52490234375
611,0.5341796875
611,0.6337890625
611,0.66064453125
612,0.047332763671875
612,0.0797119140625
612,0.11285400390625
612,0.1290283203125
612,0.1453857421875
612,0.160888671875
612,0.1812744140625
612,0.1942138671875
612,0.2060546875
612,0.217529296875
612,0.227783203125
612,0.2529296875
612,0.26708984375
612,0.299560546875
612,0.32275390625
612,0.3408203125
612,0.386474609375
612,0.5068359375
612,0.53857421875
613,0.03936767578125
613,0.0709228515625
613,0.08758544921875
613,0.11248779296875
613,0.167724609375
613,0.1815185546875
613,0.201171875
613,0.2113037109375
613,0.2440185546875
613,0.262939453125
613,0.290283203125
613,0.40478515625
613,0.482666015625
613,0.51513671875
613,0.53369140625
613,0.59716796875
614,0.03265380859375
614,0.06268310546875
614,0.078857421875
614,0.10382080078125
614,0.1295166015625
614,0.1463623046875
614,0.1605224609375
614,0.1751708984375
614,0.2000732421875
614,0.2113037109375
614,0.2220458984375
614,0.2379150390625
614,0.257568359375
614,0.27685546875
614,0.32666015625
614,0.40966796875
614,0.455322265625
614,0.496826171875
614,0.509765625
614,0.5283203125
615,0.03851318359375
615,0.053863525390625
615,0.0787353515625
615,0.10430908203125
615,0.144775390625
615,0.1689453125
615,0.1881103515625
615,0.2001953125
615,0.212158203125
615,0.233154296875
615,0.2479248046875
615,0.31298828125
615,0.38623046875
615,0.455078125
615,0.4833984375
615,0.52001953125
615,0.53369140625
616,0.032928466796875
616,0.053497314453125
616,0.07037353515625
616,0.08740234375
616,0.1038818359375
616,0.120849609375
616,0.136962890625
616,0.1683349609375
616,0.1878662109375
616,0.19970703125
616,0.2113037109375
616,0.2218017578125
616,0.2327880859375
616,0.252685546875
616,0.37255859375
616,0.39501953125
616,0.42724609375
616,0.48291015625
616,0.51025390625
616,0.53369140625
617,0.031829833984375
617,0.04595947265625
617,0.08831787109375
617,0.1126708984375
617,0.1527099609375
617,0.1749267578125
617,0.1883544921875
617,0.20654296875
617,0.2322998046875
617,0.358642578125
617,0.39599609375
617,0.5234375
617,0.59765625
618,0.038330078125
618,0.053863525390625
618,0.0704345703125
618,0.08740234375
618,0.113037109375
618,0.128662109375
618,0.1529541015625
618,0.1678466796875
618,0.1817626953125
618,0.19384765625
618,0.2059326171875
618,0.216796875
618,0.376708984375
618,0.53759765625
619,0.03875732421875
619,0.103515625
619,0.1605224609375
619,0.1749267578125
619,0.1937255859375
619,0.2054443359375
619,0.2164306640625
619,0.2373046875
619,0.404296875
619,0.49169921875
620,0.038787841796875
620,0.06939697265625
620,0.094970703125
620,0.11260986328125
620,0.1375732421875
620,0.1534423828125
620,0.1678466796875
620,0.180419921875
620,0.1942138671875
620,0.2113037109375
620,0.2271728515625
620,0.2371826171875
620,0.39501953125
620,0.70654296875
621,0.0621337890625
621,0.10321044921875
621,0.1285400390625
621,0.1448974609375
621,0.17431640625
621,0.1937255859375
621,0.2054443359375
621,0.21630859375
621,0.2470703125
621,0.80712890625
622,0.0382080078125
622,0.062286376953125
622,0.07891845703125
622,0.1131591796875
622,0.12890625
622,0.1444091796875
622,0.15966796875
622,0.174072265625
622,0.1876220703125
622,0.19921875
622,0.2264404296875
623,0.03167724609375
623,0.04595947265625
623,0.0623779296875
623,0.078857421875
623,0.095458984375
623,0.1370849609375
623,0.1534423828125
623,0.166748046875
623,0.181640625
623,0.193359375
623,0.2049560546875
623,0.2216796875
623,0.242431640625
623,0.73388671875
624,0.05303955078125
624,0.0701904296875
624,0.08648681640625
624,0.10357666015625
624,0.12841796875
624,0.145263671875
624,0.159423828125
624,0.173583984375
624,0.1868896484375
624,0.199462890625
624,0.2100830078125
624,0.226318359375
624,0.236572265625
625,0.037841796875
625,0.0611572265625
625,0.0787353515625
625,0.11151123046875
625,0.14453125
625,0.1597900390625
625,0.1815185546875
625,0.1988525390625
625,0.215576171875
625,0.2470703125
626,0.03179931640625
626,0.045135498046875
626,0.0872802734375
626,0.10296630859375
626,0.136962890625
626,0.1673583984375
626,0.18017578125
626,0.19287109375
626,0.205078125
626,0.21533203125
626,0.2266845703125
627,0.06939697265625
627,0.1368408203125
627,0.1514892578125
627,0.166748046875
627,0.1806640625
627,0.1927490234375
627,0.20458984375
627,0.2156982421875
628,0.044708251953125
628,0.06182861328125
628,0.086181640625
628,0.1033935546875
628,0.11993408203125
628,0.1514892578125
628,0.1669921875
628,0.180419921875
628,0.1929931640625
628,0.2042236328125
629,0.037322998046875
629,0.052764892578125
629,0.07781982421875
629,0.1192626953125
629,0.1522216796875
629,0.1732177734375
629,0.179931640625
629,0.1925048828125
629,0.204345703125
629,0.22607421875
629,0.68017578125
630,0.0386962890625
630,0.061553955078125
630,0.07781982421875
630,0.09490966796875
630,0.120361328125
630,0.136962890625
630,0.1802978515625
630,0.19287109375
630,0.20361328125
630,0.2156982421875
631,0.0242462158203125
631,0.052825927734375
631,0.09515380859375
631,0.1436767578125
631,0.1591796875
631,0.1807861328125
631,0.1922607421875
631,0.2034912109375
632,0.037872314453125
632,0.05255126953125
632,0.07745361328125
632,0.1114501953125
632,0.1278076171875
632,0.1448974609375
632,0.158935546875
632,0.1732177734375
632,0.18603515625
632,0.1983642578125
633,0.04376220703125
633,0.06109619140625
633,0.07879638671875
633,0.09381103515625
633,0.11151123046875
633,0.127197265625
633,0.143798828125
633,0.1590576171875
633,0.17333984375
633,0.18115234375
633,0.191650390625
633,0.2039794921875
634,0.0244598388671875
634,0.037506103515625
634,0.052581787109375
634,0.0853271484375
634,0.1029052734375
634,0.127685546875
634,0.144775390625
634,0.16650390625
634,0.1795654296875
634,0.19189453125
634,0.204345703125
635,0.0244598388671875
635,0.03680419921875
635,0.052001953125
635,0.0689697265625
635,0.09527587890625
635,0.12054443359375
635,0.135498046875
635,0.158203125
635,0.173583984375
635,0.1861572265625
636,0.0237884521484375
636,0.04437255859375
636,0.06842041015625
636,0.0860595703125
636,0.10174560546875
636,0.127685546875
636,0.151123046875
636,0.1656494140625
636,0.17919921875
636,0.1920166015625
637,0.023712158203125
637,0.037078857421875
637,0.060028076171875
637,0.10223388671875
637,0.1278076171875
637,0.1444091796875
637,0.1658935546875
637,0.178955078125
637,0.19140625
637,0.2083740234375
638,0.0176239013671875
638,0.044342041015625
638,0.0604248046875
638,0.10247802734375
638,0.1190185546875
638,0.1353759765625
638,0.1510009765625
638,0.172119140625
638,0.1915283203125
638,0.2083740234375
639,0.0236663818359375
639,0.036529541015625
639,0.051910400390625
639,0.07757568359375
639,0.10223388671875
639,0.11920166015625
639,0.1431884765625
639,0.157958984375
639,0.1724853515625
639,0.185546875
639,0.202880859375
640,0.04345703125
640,0.0684814453125
640,0.0860595703125
640,0.1099853515625
640,0.135498046875
640,0.1507568359375
640,0.1650390625
640,0.1734619140625
640,0.18505859375
641,0.015838623046875
641,0.0435791015625
641,0.06103515625
641,0.0858154296875
641,0.1036376953125
641,0.1190185546875
641,0.1348876953125
641,0.1580810546875
641,0.17236328125
641,0.320556640625
642,0.0239105224609375
642,0.036529541015625
642,0.0606689453125
642,0.0767822265625
642,0.1026611328125
642,0.11956787109375
642,0.1348876953125
642,0.1507568359375
642,0.1650390625
642,0.1846923828125
643,0.0361328125
643,0.06103515625
643,0.09356689453125
643,0.11907958984375
643,0.135498046875
643,0.1507568359375
643,0.1654052734375
643,0.1781005859375
643,0.190673828125
644,0.03662109375
644,0.05169677734375
644,0.09326171875
644,0.10986328125
644,0.1273193359375
644,0.1363525390625
644,0.1510009765625
644,0.1646728515625
645,0.0222930908203125
645,0.05084228515625
645,0.084716796875
645,0.10284423828125
645,0.11834716796875
645,0.135498046875
645,0.1580810546875
645,0.171875
645,0.1839599609375
645,0.79150390625
646,0.035675048828125
646,0.05108642578125
646,0.09295654296875
646,0.10968017578125
646,0.126220703125
646,0.1510009765625
646,0.164306640625
646,0.388671875
647,0.0226287841796875
647,0.043487548828125
647,0.0594482421875
647,0.08465576171875
647,0.10260009765625
647,0.1260986328125
647,0.1424560546875
647,0.157470703125
647,0.171630859375
648,0.03546142578125
648,0.059661865234375
648,0.08489990234375
648,0.1104736328125
648,0.1260986328125
648,0.1431884765625
648,0.156982421875
648,0.1719970703125
649,0.0283355712890625
649,0.043121337890625
649,0.05938720703125
649,0.0931396484375
649,0.10968017578125
649,0.1260986328125
649,0.1572265625
649,0.1707763671875
650,0.035125732421875
650,0.0509033203125
650,0.0675048828125
650,0.0841064453125
650,0.1021728515625
650,0.11798095703125
650,0.13427734375
650,0.1495361328125
650,0.16357421875
650,0.183349609375
651,0.050537109375
651,0.06793212890625
651,0.0933837890625
651,0.12646484375
651,0.142333984375
651,0.1568603515625
651,0.1705322265625
652,0.02838134765625
652,0.042083740234375
652,0.059722900390625
652,0.075927734375
652,0.09234619140625
652,0.10906982421875
652,0.126708984375
652,0.1495361328125
652,0.1641845703125
653,0.03533935546875
653,0.0501708984375
653,0.07568359375
653,0.0933837890625
653,0.11767578125
653,0.1339111328125
653,0.15625
653,0.1778564453125
654,0.04205322265625
654,0.059539794921875
654,0.07568359375
654,0.109130859375
654,0.1258544921875
654,0.1419677734375
654,0.156494140625
654,0.1702880859375
655,0.01491546630859375
655,0.0269927978515625
655,0.042388916015625
655,0.0584716796875
655,0.07525634765625
655,0.10040283203125
655,0.1190185546875
655,0.1339111328125
655,0.1490478515625
655,0.1632080078125
656,0.0079193115234375
656,0.0345458984375
656,0.05145263671875
656,0.0665283203125
656,0.075439453125
656,0.09173583984375
656,0.1173095703125
656,0.13427734375
656,0.148193359375
656,0.169921875
657,0.006084442138671875
657,0.0272979736328125
657,0.041961669921875
657,0.058319091796875
657,0.07623291015625
657,0.09234619140625
657,0.10955810546875
657,0.1253662109375
657,0.1339111328125
657,0.14892578125
657,0.1634521484375
658,0.01387786865234375
658,0.0266265869140625
658,0.041595458984375
658,0.05865478515625
658,0.09246826171875
658,0.1080322265625
658,0.133056640625
658,0.1488037109375
659,0.01995849609375
659,0.03436279296875
659,0.04901123046875
659,0.07489013671875
659,0.091552734375
659,0.11724853515625
659,0.1328125
659,0.148193359375
659,0.1627197265625
660,0.0203704833984375
660,0.03436279296875
660,0.049468994140625
660,0.08343505859375
660,0.10040283203125
660,0.11712646484375
660,0.1324462890625
660,0.148681640625
661,0.033203125
661,0.049407958984375
661,0.067138671875
661,0.07611083984375
661,0.091796875
661,0.10845947265625
661,0.12432861328125
661,0.140625
661,0.21875
662,0.019287109375
662,0.033050537109375
662,0.057830810546875
662,0.073974609375
662,0.08282470703125
662,0.1083984375
662,0.12451171875
662,0.1475830078125
662,0.1693115234375
663,0.01216888427734375
663,0.0262451171875
663,0.049072265625
663,0.06610107421875
663,0.09130859375
663,0.1082763671875
663,0.124267578125
663,0.139404296875
663,0.155517578125
664,0.017913818359375
664,0.032989501953125
664,0.049285888671875
664,0.06622314453125
664,0.07611083984375
664,0.0914306640625
664,0.107177734375
664,0.11553955078125
664,0.1240234375
664,0.1397705078125
664,0.1544189453125
664,0.182861328125
665,0.0254974365234375
665,0.048370361328125
665,0.0743408203125
665,0.1158447265625
665,0.1317138671875
665,0.146240234375
665,0.1614990234375
665,0.7119140625
666,0.0249176025390625
666,0.041046142578125
666,0.058013916015625
666,0.0755615234375
666,0.09027099609375
666,0.1080322265625
666,0.12432861328125
666,0.1390380859375
666,0.1468505859375
667,0.0181732177734375
667,0.033447265625
667,0.048095703125
667,0.06488037109375
667,0.0816650390625
667,0.09881591796875
667,0.115478515625
667,0.1314697265625
667,0.147216796875
667,0.42333984375
668,0.0243682861328125
668,0.040924072265625
668,0.056549072265625
668,0.0732421875
668,0.0908203125
668,0.10760498046875
668,0.1241455078125
668,0.1385498046875
668,0.15478515625
669,0.032318115234375
669,0.048492431640625
669,0.07452392578125
669,0.0914306640625
669,0.106689453125
669,0.11572265625
669,0.1312255859375
669,0.1461181640625
669,0.168701171875
670,0.016632080078125
670,0.03192138671875
670,0.048248291015625
670,0.0736083984375
670,0.107421875
670,0.12274169921875
670,0.1304931640625
670,0.290771484375
670,0.7353515625
671,0.0251617431640625
671,0.040618896484375
671,0.05621337890625
671,0.07318115234375
671,0.09814453125
671,0.1148681640625
671,0.1309814453125
672,0.0014162063598632812
672,0.03173828125
672,0.056121826171875
672,0.08197021484375
672,0.0977783203125
672,0.10736083984375
672,0.1220703125
672,0.1302490234375
672,0.145263671875
673,0.031829833984375
673,0.048248291015625
673,0.06488037109375
673,0.0814208984375
673,0.0977783203125
673,0.11444091796875
673,0.1304931640625
674,0.0234527587890625
674,0.03887939453125
674,0.06402587890625
674,0.0721435546875
674,0.0888671875
674,0.1053466796875
674,0.12213134765625
674,0.138671875
674,0.1534423828125
675,0.031036376953125
675,0.055450439453125
675,0.072265625
675,0.089599609375
675,0.1148681640625
675,0.129638671875
676,0.01554107666015625
676,0.030914306640625
676,0.047027587890625
676,0.063720703125
676,0.0810546875
676,0.09075927734375
676,0.10540771484375
676,0.121826171875
676,0.1529541015625
677,0.038421630859375
677,0.048004150390625
677,0.063720703125
677,0.07373046875
677,0.089111328125
677,0.1053466796875
677,0.12298583984375
678,0.03045654296875
678,0.039947509765625
678,0.0552978515625
678,0.0714111328125
678,0.088623046875
678,0.10455322265625
678,0.12054443359375
679,0.0222930908203125
679,0.037628173828125
679,0.054534912109375
679,0.071533203125
679,0.08868408203125
679,0.10540771484375
679,0.1292724609375
680,0.0294952392578125
680,0.045654296875
680,0.06268310546875
680,0.07965087890625
680,0.09600830078125
680,0.11273193359375
681,0.0119171142578125
681,0.0293731689453125
681,0.045806884765625
681,0.05633544921875
681,0.07098388671875
681,0.0875244140625
681,0.1038818359375
681,0.120849609375
681,0.7470703125
682,0.0216217041015625
682,0.03741455078125
682,0.062164306640625
682,0.07867431640625
682,0.09521484375
682,0.12115478515625
682,0.1370849609375
683,0.0285797119140625
683,0.04571533203125
683,0.06170654296875
683,0.0787353515625
683,0.0963134765625
683,0.1119384765625
683,0.4228515625
684,0.0195465087890625
684,0.03717041015625
684,0.046966552734375
684,0.06280517578125
684,0.0787353515625
684,0.09576416015625
684,0.112060546875
684,0.1287841796875
685,0.0279998779296875
685,0.052886962890625
685,0.0699462890625
685,0.08740234375
685,0.1048583984375
685,0.12091064453125
686,0.0191650390625
686,0.037445068359375
686,0.053253173828125
686,0.07830810546875
686,0.09503173828125
687,0.01045989990234375
687,0.028289794921875
687,0.044586181640625
687,0.061676025390625
687,0.0863037109375
687,0.473876953125
688,0.0287933349609375
688,0.04461669921875
688,0.060455322265625
688,0.07916259765625
688,0.10357666015625
689,0.034698486328125
689,0.05328369140625
689,0.06951904296875
689,0.09539794921875
689,0.11138916015625
690,0.01058197021484375
690,0.0350341796875
690,0.060791015625
690,0.07781982421875
690,0.09442138671875
690,0.11956787109375
691,0.0173797607421875
691,0.034088134765625
691,0.05975341796875
691,0.08642578125
692,0.04296875
692,0.06011962890625
692,0.11846923828125
692,0.69482421875
693,0.034759521484375
693,0.051361083984375
693,0.06732177734375
693,0.08642578125
693,0.1431884765625
695,0.059051513671875
696,0.006710052490234375
696,0.0587158203125
697,0.058990478515625
698,0.04150390625
698,0.783203125
699,0.1741943359375


==> Figures/rate_spikes_shd.csv <==
Index,Time
0,0.13922533
0,0.15777196
0,0.17284192
0,0.18786849
0,0.20859109
0,0.31077084
0,0.40106818
0,0.4450372
0,0.49692914
2,0.1220922
2,0.14387776
2,0.16142347
2,0.1773637
2,0.19093607
2,0.2048579
2,0.22213395
3,0.07984912
3,0.12019526
3,0.14852981
3,0.17251442
3,0.1950166
3,0.24720764
4,0.15194964
4,0.3025577
4,0.326878
4,0.37002656
4,0.45633814
4,0.5580176
4,0.58702075
4,0.6147569
4,0.6725357
5,0.048159786
5,0.06576326
5,0.0830205
5,0.10145291
5,0.11765247
5,0.13050012
5,0.14187188
5,0.15374227
5,0.16758847
5,0.18399529
7,0.067161575
7,0.090945885
7,0.110023
7,0.12507452
7,0.13802843
7,0.15251039
9,0.11378008
9,0.14602545
9,0.23725955
9,0.2578653
9,0.2766037
9,0.2996891
9,0.32656795
9,0.35228324
9,0.3759372
9,0.39838532
9,0.41871879
9,0.4431603
9,0.47244763
9,0.4950621
9,0.51787347
9,0.5426807
9,0.5671839
9,0.5886772
9,0.60564965
9,0.62143487
9,0.6381573
9,0.6578049
9,0.6834504
9,0.71964085
9,0.7700317
17,0.067240864
17,0.09198875
17,0.111953855
17,0.12785147
17,0.14114358
17,0.15279517
17,0.16336183
17,0.17294477
17,0.18192104
17,0.19096628
17,0.2009832
17,0.21278337
19,0.060889978
19,0.081589974
19,0.09677736
19,0.11072477
19,0.12324678
19,0.13534431
19,0.14824298
19,0.1668542
20,0.09202643
20,0.13382648
22,0.30648872
22,0.3279259
22,0.3459002
22,0.36315373
22,0.37909493
22,0.39470685
22,0.41295233
22,0.4352686
22,0.55563897
22,0.6123223
22,0.6859669
23,0.32385144
23,0.33739644
23,0.3524249
23,0.3682447
23,0.3837208
23,0.3969814
23,0.41110897
23,0.42553082
23,0.44126067
23,0.46044812
23,0.48014784
23,0.50630087
23,0.5349911
23,0.5586587
23,0.58794785
23,0.62055475
23,0.6567198
23,0.68959534
23,0.7638683
23,0.8736184
26,0.30501363
26,0.31736013
26,0.33114493
26,0.34534797
26,0.36098287
26,0.3755809
26,0.38981077
26,0.40500435
26,0.42002043
26,0.43661213
26,0.4553337
26,0.4766719
26,0.5064356
26,0.5468891
26,0.6035194
26,0.73038274
27,0.059594966
27,0.09284308
27,0.12569986
27,0.1515188
28,0.09406572
28,0.117627956
28,0.13883747
28,0.15646528
28,0.17108855
28,0.1845653
28,0.196259
28,0.20716241
28,0.21637706
28,0.22487389
28,0.23317908
28,0.24093965
28,0.24858312
28,0.25620362
28,0.264319
28,0.27399877
28,0.28431424
28,0.29673013
28,0.30994293
28,0.32280466
28,0.3365691
28,0.35146055
28,0.3691799
28,0.38888904
28,0.40924174
28,0.42645884
28,0.44468418
28,0.46272063
28,0.48637673
28,0.5209423
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
30,nan
31,0.058240253
31,0.12775049
31,0.30848157
31,0.316079
31,0.32366154
31,0.33170202
31,0.34065855
31,0.35044637
31,0.3600466
31,0.36981595
31,0.37991545
31,0.38990042
31,0.39964384
31,0.40882307
31,0.41868877
31,0.4281191
31,0.43777648
31,0.44768786
31,0.45817146
31,0.46876088
31,0.4790074
31,0.489569
31,0.50154227
31,0.5144678
31,0.5297335
31,0.5537239
31,0.5959274
31,0.6397343
31,0.67467827
33,0.35096452
33,0.35896492
33,0.36688063
33,0.3744724
33,0.38165364
33,0.3892323
33,0.39742813
33,0.40618712
33,0.4164269
33,0.42696545
33,0.4375391
33,0.4482514
33,0.4598351
33,0.47470966
33,0.4895557
33,0.50581974
33,0.5298406
33,0.55832887
33,0.59841627
35,0.32681793
35,0.34654257
35,0.36583868
35,0.38211232
35,0.3971593
35,0.41310444
35,0.4311683
35,0.45099065
35,0.47287878
35,0.49704352
35,0.5250692
35,0.54904956
35,0.5775551
35,0.60901564
35,0.65739214
38,0.21400478
38,0.24067774
38,0.2742852
38,0.29942277
38,0.32077083
38,0.34632072
38,0.3730156
38,0.40080318
38,0.43117246
38,0.45959535
38,0.4878152
38,0.52932304
39,0.30366653
39,0.3112256
39,0.3185366
39,0.32611054
39,0.33380118
39,0.34119233
39,0.348682
39,0.3565564
39,0.36485624
39,0.37319085
39,0.38117936
39,0.3898159
39,0.39909887
39,0.41094428
39,0.42511398
39,0.44192004
39,0.4597971
39,0.4786186
39,0.4967858
39,0.52194226
39,0.54915494
39,0.5717426
39,0.5894427
39,0.60659474
39,0.6336043
40,0.01276885
40,0.016022928
40,0.018469853
40,0.020386234
40,0.02206774
40,0.023562519
40,0.024855597
40,0.026051585
40,0.02714082
40,0.028112566
40,0.028983945
40,0.02980245
40,0.030587783
40,0.031337332
40,0.032044824
40,0.032703616
40,0.033328082
40,0.033920288
40,0.03449324
40,0.03502856
40,0.035534106
40,0.036024388
40,0.036509644
40,0.03698316
40,0.037444476
40,0.0378883
40,0.03831308
40,0.03872063
40,0.03911295
40,0.03950155
42,0.11291345
42,0.15115677
42,0.16896503
42,0.18447995
42,0.19930217
42,0.21178542
42,0.22603618
42,0.2407643
42,0.25666195
42,0.29174024
45,0.20492256
45,0.23444687
45,0.2589134
45,0.2776162
45,0.29899725
45,0.32155952
45,0.34817007
45,0.4347404
45,0.4596776
45,0.49218717
47,0.062278505
47,0.084100135
47,0.1056528
47,0.12536487
47,0.29678038
47,0.30532914
47,0.31395635
47,0.32294735
47,0.33223274
47,0.34309402
47,0.3561385
47,0.37249047
47,0.38380563
47,0.3924062
47,0.39996085
47,0.4069434
47,0.41421586
47,0.42151615
47,0.4287571
47,0.4363217
47,0.4436667
47,0.45104957
47,0.45881692
47,0.46682975
47,0.47477546
47,0.48281977
47,0.49109074
47,0.49975124
47,0.50892144
47,0.5184643
48,0.3333158
48,0.50458765
50,0.011866422
50,0.014858599
50,0.017115202
50,0.01888984
50,0.020414244
50,0.021786131
50,0.023046391
50,0.024174446
50,0.025183162
50,0.026141439
50,0.027026108
50,0.027822772
50,0.028572464
50,0.029259926
50,0.029930338
50,0.030578166
50,0.03120108
50,0.031796563
50,0.032353166
50,0.032891244
50,0.033404782
50,0.033899035
50,0.034382813
50,0.034836996
50,0.03527015
50,0.03568348
50,0.03608955
50,0.03649306
50,0.03688776
50,0.03727467
52,0.06371099
52,0.08747861
52,0.12239112
52,0.15887482
54,0.02270166
54,0.028214524
54,0.031806182
54,0.034649603
54,0.036864325
54,0.03876981
54,0.040494442
54,0.042020828
54,0.043422777
54,0.044738434
54,0.045962527
54,0.04713135
54,0.048243705
54,0.04929751
54,0.050313678
54,0.051308762
54,0.052251767
54,0.05316625
54,0.05405307
54,0.05492831
54,0.055785198
54,0.05662169
54,0.057442255
54,0.058246404
54,0.059033703
54,0.05980595
54,0.06055075
54,0.061280876
54,0.061996914
54,0.06270093
55,0.18140015
55,0.18961772
55,0.19700655
55,0.20352733
55,0.20948055
55,0.21516812
55,0.22050707
55,0.22571278
55,0.23058079
55,0.23524621
55,0.23974077
55,0.2441682
55,0.24848512
55,0.2528752
55,0.25734627
55,0.2618995
55,0.26642844
55,0.2709303
55,0.27567685
55,0.2808184
55,0.28604814
55,0.29117513
55,0.2963761
55,0.30160758
55,0.3069467
55,0.31256592
55,0.31813678
55,0.32369038
55,0.32942736
55,0.33517152
56,0.091397546
56,0.119243376
56,0.13960698
56,0.15776928
56,0.17323542
56,0.18619464
56,0.19866285
56,0.21157522
56,0.22914445
56,0.25310442
56,0.2900145
56,0.68756586
56,0.7709638
57,0.07194962
57,0.087810256
57,0.09983342
57,0.11001916
57,0.11944616
57,0.12835906
57,0.13692199
57,0.14538229
57,0.1540439
57,0.16284691
57,0.1709932
57,0.17902227
57,0.18748091
57,0.19771688
57,0.21062219
57,0.22921489
57,0.9541875
58,0.66891867
58,0.6981062
58,0.7337084
58,0.8189902
61,0.2822507
61,0.29604396
61,0.30817404
61,0.32056606
61,0.33839196
61,0.37277123
62,0.05321875
62,0.0743302
62,0.093650036
62,0.11325599
62,0.12888516
62,0.14482567
63,0.16261464
63,0.18465036
63,0.21562894
64,0.20152755
64,0.24381001
64,0.265033
64,0.2846685
64,0.304006
64,0.32094473
64,0.33656654
64,0.3535659
64,0.3749415
64,0.39535466
64,0.41385528
64,0.43433896
64,0.45965606
64,0.4820128
64,0.51309836
64,0.5441514
64,0.56761014
64,0.58589697
64,0.6053063
64,0.62415
64,0.6442101
64,0.66646236
64,0.6929718
64,0.7347037
64,0.79451597
64,0.86152023
66,0.099633
66,0.12556915
66,0.15715575
69,0.08817358
69,0.11276106
69,0.13242054
69,0.14677355
69,0.16053864
69,0.17289215
69,0.18487372
69,0.19869654
69,0.21453634
71,0.17905696
73,0.14774595
73,0.18751569
73,0.48125812
75,0.06569978
75,0.08673799
75,0.1033046
75,0.11685435
75,0.12918447
75,0.14270638
75,0.15802883
76,0.043659218
76,0.05690647
76,0.06725368
76,0.076482706
76,0.08427241
76,0.091678664
76,0.098351575
76,0.10467899
76,0.110994436
76,0.117246054
76,0.123273365
76,0.12910105
76,0.13515665
76,0.14165805
76,0.1482613
76,0.1558819
76,0.16694872
77,0.014803367
77,0.018791152
77,0.021557368
77,0.023845753
77,0.025744332
77,0.027394494
77,0.0288055
77,0.030063584
77,0.03124181
77,0.032313105
77,0.03327934
77,0.034173187
77,0.03500116
77,0.035761654
77,0.036503945
77,0.03723293
77,0.037929386
77,0.03857935
77,0.039186757
77,0.039775163
77,0.040332016
77,0.04086271
77,0.041373577
77,0.041870784
77,0.0423519
77,0.04282332
77,0.043290097
77,0.043747805
77,0.044198435
77,0.044641554
82,0.20795254
82,0.22231749
82,0.23260958
82,0.24035954
82,0.24671777
82,0.25273836
82,0.25877443
82,0.2650739
82,0.27236387
82,0.28041255
82,0.28922677
82,0.29792482
82,0.3076057
82,0.3169155
82,0.3255643
82,0.33392647
82,0.34184048
82,0.3496733
82,0.35752797
82,0.36488363
82,0.3723674
82,0.38099274
82,0.39097464
82,0.40248042
82,0.41516548
82,0.42976624
82,0.44601145
82,0.46087775
82,0.4763516
82,0.493419
84,0.065129206
84,0.082596764
84,0.0969724
84,0.10953881
84,0.1208026
84,0.13170226
84,0.14146447
84,0.15090464
84,0.16007507
84,0.16943122
84,0.17957383
84,0.1918466
84,0.21417621
86,0.049596686
86,0.06777277
86,0.082938544
86,0.09703154
86,0.10982441
86,0.121277265
86,0.13274895
86,0.14398508
86,0.15430063
86,0.16424702
86,0.17405204
86,0.18286854
86,0.19048966
86,0.19800083
86,0.20531581
86,0.21227041
86,0.21912844
86,0.2259558
86,0.2329768
86,0.24088588
86,0.25002846
86,0.26333627
86,0.28778958
87,0.06535435
87,0.08412014
87,0.09961321
87,0.11299928
87,0.12505178
87,0.13655698
87,0.14749092
87,0.15823092
87,0.16855903
87,0.17926916
87,0.19024007
87,0.20012675
87,0.20954323
87,0.21971095
87,0.23071301
87,0.24620807
88,0.11819255
89,0.2172718
89,0.22930963
89,0.23871951
89,0.24740127
89,0.2544049
89,0.26059753
89,0.26671073
89,0.27244443
89,0.27849296
89,0.28520787
89,0.29190084
89,0.29842076
89,0.3044731
89,0.31047574
89,0.31675842
89,0.32306734
89,0.32945487
89,0.3360872
89,0.34294093
89,0.34993425
89,0.35694537
89,0.3640999
89,0.37181446
89,0.38001478
89,0.38810405
89,0.39667046
89,0.4064946
89,0.4195058
89,0.43243352
89,0.4458259
90,0.19046012
90,0.2238525
91,0.42381355
91,0.5807261
91,0.60574156
91,0.63619596
91,0.66920084
91,0.7536893
97,0.21465886
98,0.06345964
98,0.088769965
98,0.11161857
98,0.13309918
98,0.25861683
98,0.35069135
98,0.39134532
98,0.42690903
98,0.46235624
98,0.49274158
98,0.5259995
98,0.6902836
98,0.7642794
99,0.115571715
99,0.1403238
99,0.15596005
99,0.16767047
99,0.17844547
99,0.19129063
99,0.20413823
99,0.21880488
99,0.2413239
100,0.418552
100,0.4404443
100,0.46514115
100,0.48708853
100,0.51413435
101,0.44495574
101,0.53593636
101,0.570522
101,0.590759
101,0.60961837
101,0.62918055
101,0.6464664
101,0.66449475
101,0.68787575
101,0.72710794
101,0.8007898
102,0.20547393
102,0.22041197
102,0.23999067
104,0.083538726
104,0.09944272
104,0.113553934
104,0.12593116
104,0.13806114
104,0.14924677
104,0.16044226
104,0.17169617
104,0.18412441
104,0.19623926
104,0.20710145
104,0.21726625
104,0.22700253
104,0.23752944
104,0.2485714
104,0.26268345
104,0.2834333
104,0.30933085
104,0.33299813
104,0.35136408
104,0.3719176
104,0.4102659
104,0.44752812
104,0.47068033
104,0.4928337
104,0.5134167
104,0.5303573
104,0.5441838
104,0.5579142
104,0.57057333
105,0.3697962
105,0.39182663
105,0.41940507
105,0.4607513
105,0.54056555
105,0.5809693
105,0.60798156
105,0.6300102
105,0.66678935
105,0.79465157
107,0.50408787
108,0.06225657
108,0.07818552
108,0.090553366
108,0.10244828
108,0.11326837
108,0.122951806
108,0.13184114
108,0.13974288
108,0.14688408
108,0.1533906
108,0.15974429
108,0.16576545
108,0.17183135
108,0.178364
108,0.18565263
108,0.19320975
108,0.2013766
108,0.20960112
108,0.21861143
108,0.2297598
108,0.24448295
110,0.063059874
110,0.077461734
110,0.089999974
110,0.10039089
110,0.109527245
110,0.11808924
110,0.12650554
110,0.1343851
110,0.14166783
110,0.14868475
110,0.15554598
110,0.1622145
110,0.16868152
110,0.1753009
110,0.18180986
110,0.1881686
110,0.19474286
110,0.20208588
110,0.21014087
110,0.21969631
110,0.23338394
111,0.08563354
111,0.12536675
112,0.5857663
112,0.6220157
112,0.65561724
112,0.7048015
112,0.74174404
112,0.7751168
112,0.8065529
112,0.8446116
112,0.8980157
114,0.052857704
114,0.07022672
114,0.08350611
114,0.09418241
114,0.10344193
114,0.11169851
114,0.11971579
114,0.1271162
114,0.1341828
114,0.1412654
114,0.14822148
114,0.15505792
114,0.16167909
114,0.1682277
114,0.17414139
114,0.17977075
114,0.18504612
114,0.19012176
114,0.19504127
114,0.19987193
114,0.20459001
114,0.20932384
114,0.21417943
114,0.21906307
114,0.22403593
114,0.22938433
114,0.2349145
114,0.24110642
114,0.24774125
114,0.255138
116,0.08739642
116,0.11763759
116,0.15026878
116,0.1807016
116,0.20272858
117,0.07541803
117,0.14364195
118,0.063796945
118,0.08295054
118,0.0964964
118,0.108025946
118,0.11780377
118,0.12669615
118,0.13536082
118,0.14404595
118,0.15229028
118,0.1603033
118,0.16836819
118,0.17571403
118,0.18312143
118,0.19029097
118,0.19750361
118,0.20521985
118,0.21306708
118,0.22120297
118,0.22933666
118,0.23702529
118,0.24548808
118,0.25633687
118,0.68649894
118,0.7127346
118,0.7466832
118,0.78802305
118,0.84731895
119,0.3349756
119,0.34186736
119,0.34897134
119,0.3560178
119,0.36292797
119,0.36993024
119,0.37643814
119,0.38300145
119,0.38999304
119,0.397284
119,0.4048314
119,0.41279832
119,0.4206229
119,0.42859575
119,0.43638635
119,0.44433466
119,0.45210004
119,0.46012923
119,0.46930882
119,0.4780777
119,0.4872682
119,0.49749312
119,0.50796664
119,0.51859885
119,0.528711
119,0.5384097
119,0.5481487
119,0.55872774
119,0.569261
119,0.5803675
120,0.07489569
120,0.1046887
120,0.12794302
120,0.33838248
120,0.35656536
120,0.3720382
120,0.38966066
120,0.4075778
120,0.4266316
120,0.44442216
120,0.46396747
120,0.48567224
120,0.5099259
120,0.533836
120,0.5889218
120,0.6457267
120,0.68736976
120,0.7504019
122,0.38450754
122,0.39295396
122,0.40135732
122,0.41125804
122,0.42284057
122,0.43453914
122,0.44507304
122,0.4548896
122,0.46601948
122,0.4790115
122,0.49237394
122,0.50624365
122,0.5234444
122,0.5438965
122,0.5697304
122,0.5934375
122,0.61165166
122,0.6344185
122,0.659338
123,0.019201545
123,0.023961475
123,0.02715662
123,0.029530197
123,0.03158751
123,0.03333287
123,0.034793947
123,0.036029186
123,0.037187405
123,0.038264625
123,0.039244298
123,0.040160727
123,0.040984403
123,0.041755065
123,0.042489924
123,0.043208342
123,0.04390644
123,0.044586916
123,0.04525418
123,0.045911632
123,0.046543
123,0.04715625
123,0.047740553
123,0.04830523
123,0.04885269
123,0.049387604
123,0.049911495
123,0.050430626
123,0.050942976
123,0.051446527
125,0.09655284
126,0.43562743


==> Figures/spikes_rate.csv <==
Time,TTFS_acc,Rate_acc
0,0.011921868
0,0.023210024
1,0.012543624
1,0.024547707
1,0.05030292
2,0.012809713
2,0.025024736
3,0.013215642
3,0.026837291
3,0.05780055
4,0.01310739
4,0.026484355
4,0.05107993
5,0.013163173
5,0.026153728
5,0.048290834
6,0.012190598
6,0.024427768
7,0.013030165
7,0.025552504
7,0.04112071
7,0.069295466
8,0.012251335
8,0.024754519
9,0.012916848
9,0.023325844
9,0.034129974
9,0.04617423
9,0.058067687
9,0.06952712
9,0.08166364
9,0.09475475
9,0.10841898
9,0.12219062
9,0.13630632
9,0.15083168
9,0.16626608
9,0.18290211


==> Figures/spikes_ttfs.csv <==
Time,TTFS_acc,Rate_acc
4,0.15982546
5,0.18418503
7,0.12616147
9,0.109554596


==> Figures/test_acc.csv <==
Epoch,Accuracy Rate,Accuracy TTFS 0 1,Accuracy TTFS -1 1
0.0,10,10,10
0.1,89.49,63.56,65.15
0.2,92.55,83.43,77.95
0.3,93.62,89.69,83.57
0.4,94.28,90.97,86.46
0.5,94.79,91.28,88.61
0.6,95.13,92.32,89.9
0.7,95.59,92.15,90.71
0.8,95.7,92.63,90.97
0.9,96.05,93.08,91.7
1.0,96.13000000000001,93.45,91.93
2.0,96.96000000000001,95.15,94.59
3.0,97.44,96.04,95.09
4.0,97.67,96.93,95.58
5.0,98.03,97.04,95.8
6.0,98.07000000000001,97.22,96.0
7.0,98.05,97.15,96.19
8.0,98.19,97.31,96.59
9.0,98.17,97.59,96.41
10.0,98.31,97.56,96.17
11.0,98.48,97.39999999999999,96.3
12.0,98.48,97.72999999999999,96.81
13.0,98.5,97.58,96.33
14.0,98.61999999999999,97.63,13.98
15.0,98.72,97.49,13.98
16.0,98.68,97.43,13.98
17.0,98.64,97.69,13.98
18.0,98.66,97.68,13.98
19.0,98.69,97.66,13.98
20.0,98.71,97.88,13.98
21.0,98.72,97.61999999999999,13.98


==> Figures/train_acc.csv <==
Epoch,Accuracy Rate,Accuracy TTFS 0 1,Accuracy TTFS -1 1
0.1,76.5,44.88333333333333,43.7
0.2,90.08333333333334,77.88333333333334,72.13333333333334
0.3,92.45,87.7,81.78333333333333
0.4,93.45,89.2,85.61666666666666
0.5,94.26666666666667,89.63333333333333,87.3
0.6,95.23333333333333,90.21666666666667,88.1
0.7,95.06666666666666,92.03333333333333,89.06666666666668
0.8,95.33333333333334,92.05,90.63333333333333
0.9,95.31666666666668,92.45,91.03333333333333
1.0,95.78333333333333,92.83333333333333,91.38333333333334
1.1,96.7,93.43333333333334,93.58333333333333
1.2,96.36666666666667,93.2,94.26666666666667
1.3,96.43333333333334,94.86666666666666,93.66666666666667
1.4,96.45,94.05,94.38333333333333
1.5,96.88333333333333,94.31666666666668,93.89999999999999
1.6,96.71666666666667,94.55,94.08333333333333
1.7,96.75,94.53333333333333,94.35
1.8,97.21666666666667,94.83333333333334,94.6
1.9,96.68333333333334,94.61666666666667,94.83333333333334
2.0,96.61666666666666,95.31666666666668,95.55
2.1,97.06666666666666,95.83333333333334,96.46666666666667
2.2,97.53333333333333,95.7,96.55
2.3,97.56666666666666,95.5,96.28333333333333
2.4,97.2,96.25,96.91666666666666
2.5,97.38333333333333,95.78333333333333,96.48333333333333
2.6,97.18333333333334,96.13333333333334,96.3
2.7,97.63333333333334,96.13333333333334,96.33333333333334
2.8,97.58333333333333,96.35000000000001,96.36666666666667
2.9,97.6,96.55,96.06666666666666
3.0,97.63333333333334,96.48333333333333,96.38333333333333
3.1,97.96666666666667,97.16666666666667,97.75
3.2,98.13333333333333,97.08333333333333,97.48333333333333
3.3,97.75,97.03333333333333,97.48333333333333
3.4,97.85000000000001,96.81666666666666,97.31666666666666
3.5,97.85000000000001,96.65,97.08333333333333
3.6,97.78333333333333,97.23333333333333,97.11666666666666
3.7,97.85000000000001,96.96666666666667,97.51666666666667
3.8,97.98333333333333,96.88333333333333,97.23333333333333
3.9,98.01666666666667,96.68333333333334,97.01666666666667
4.0,97.76666666666667,97.39999999999999,97.39999999999999
4.1,98.38333333333334,97.91666666666666,98.08333333333333
4.2,98.11666666666666,97.55,98.13333333333333
4.3,98.31666666666666,97.36666666666667,98.56666666666666
4.4,97.98333333333333,97.78333333333333,98.16666666666667
4.5,98.3,97.7,97.73333333333333
4.6,98.15,97.58333333333333,97.96666666666667
4.7,98.13333333333333,97.38333333333333,97.56666666666666
4.8,98.05,97.51666666666667,97.55
4.9,98.4,97.65,97.61666666666666
5.0,98.1,97.23333333333333,97.75
5.1,98.4,97.96666666666667,98.58333333333333
5.2,98.55000000000001,97.98333333333333,98.6
5.3,98.45,97.85000000000001,98.06666666666666
5.4,98.46666666666667,98.05,98.16666666666667
5.5,98.51666666666667,98.36666666666667,98.65
5.6,98.35000000000001,98.0,98.3
5.7,98.46666666666667,98.23333333333333,98.35000000000001
5.8,98.65,98.38333333333334,98.36666666666667
5.9,98.36666666666667,98.05,98.06666666666666
6.0,98.46666666666667,98.23333333333333,98.2
6.1,98.41666666666666,98.75,99.01666666666667
6.2,98.66666666666667,98.15,98.7
6.3,98.8,98.53333333333333,98.16666666666667
6.4,98.83333333333333,98.16666666666667,98.83333333333333
6.5,98.43333333333332,98.18333333333334,98.73333333333333
6.6,98.63333333333333,98.11666666666666,98.63333333333333
6.7,98.71666666666667,98.58333333333333,98.31666666666666
6.8,98.73333333333333,98.15,98.3
6.9,98.66666666666667,98.13333333333333,98.13333333333333
7.0,98.46666666666667,98.13333333333333,98.7
7.1,98.73333333333333,98.76666666666667,98.96666666666667
7.2,98.91666666666666,98.55000000000001,98.63333333333333
7.3,98.91666666666666,98.05,98.95
7.4,98.88333333333334,98.58333333333333,98.51666666666667
7.5,98.73333333333333,98.58333333333333,98.48333333333333
7.6,98.83333333333333,98.75,98.66666666666667
7.7,98.8,98.95,98.61666666666666
7.8,98.56666666666666,98.58333333333333,98.76666666666667
7.9,98.75,98.06666666666666,98.56666666666666
8.0,98.58333333333333,98.75,98.38333333333334
8.1,99.01666666666667,98.86666666666667,99.28333333333333
8.2,98.95,98.98333333333333,99.0
8.3,98.88333333333334,98.31666666666666,99.13333333333333
8.4,99.06666666666666,99.03333333333333,99.11666666666666
8.5,98.8,98.65,99.01666666666667
8.6,98.98333333333333,98.75,98.63333333333333
8.7,99.08333333333333,98.73333333333333,98.7
8.8,98.75,98.6,99.18333333333334
8.9,98.73333333333333,98.63333333333333,98.46666666666667
9.0,98.7,98.65,98.45
9.1,98.8,99.33333333333333,99.36666666666667
9.2,99.11666666666666,99.11666666666666,99.3
9.3,99.18333333333334,98.76666666666667,99.15
9.4,98.93333333333332,98.93333333333332,98.68333333333334
9.5,99.15,98.7,98.98333333333333
9.6,98.88333333333334,98.5,99.03333333333333
9.7,98.9,98.9,98.6
9.8,98.96666666666667,98.91666666666666,98.7
9.9,99.25,99.08333333333333,98.81666666666666
10.0,99.13333333333333,98.9,98.51666666666667
10.1,99.18333333333334,99.23333333333333,99.2
10.2,99.13333333333333,99.06666666666666,99.15
10.3,99.23333333333333,98.96666666666667,99.1
10.4,99.21666666666667,99.01666666666667,98.41666666666666
10.5,99.05000000000001,98.91666666666666,99.1
10.6,99.06666666666666,99.23333333333333,98.5
10.7,99.21666666666667,98.75,99.01666666666667
10.8,99.1,98.45,98.75
10.9,99.0,98.68333333333334,98.71666666666667
11.0,99.11666666666666,99.0,98.6
11.1,99.38333333333334,99.03333333333333,99.03333333333333
11.2,99.4,99.18333333333334,98.85000000000001
11.3,99.08333333333333,98.85000000000001,98.86666666666667
11.4,99.21666666666667,99.16666666666667,98.85000000000001
11.5,99.25,98.58333333333333,99.1
11.6,99.2,99.15,98.91666666666666
11.7,99.3,99.3,98.91666666666666
11.8,99.35000000000001,98.88333333333334,99.21666666666667
11.9,99.13333333333333,98.75,99.01666666666667
12.0,99.35000000000001,99.05000000000001,99.06666666666666
12.1,99.38333333333334,99.25,99.18333333333334
12.2,99.36666666666667,99.45,99.43333333333332
12.3,99.4,99.13333333333333,99.38333333333334
12.4,99.5,99.35000000000001,99.28333333333333
12.5,99.21666666666667,99.2,98.61666666666666
12.6,99.51666666666667,98.98333333333333,99.01666666666667
12.7,99.41666666666666,99.25,99.21666666666667
12.8,99.51666666666667,99.13333333333333,98.96666666666667
12.9,99.6,98.93333333333332,98.6
13.0,99.28333333333333,98.98333333333333,98.95
13.1,99.56666666666666,99.16666666666667,99.21666666666667
13.2,99.63333333333333,99.66666666666667,98.95
13.3,99.66666666666667,99.11666666666666,99.01666666666667
13.4,99.61666666666666,99.15,98.9
13.5,99.55000000000001,99.23333333333333,98.78333333333333
13.6,99.55000000000001,99.15,80.2
13.7,99.38333333333334,98.56666666666666,33.06666666666666
13.8,99.38333333333334,99.3,28.95
13.9,99.51666666666667,99.05000000000001,22.583333333333332
14.0,99.56666666666666,99.06666666666666,15.2
14.1,99.66666666666667,99.48333333333333,14.549999999999999
14.2,99.71666666666667,99.05000000000001,13.966666666666667
14.3,99.58333333333333,98.96666666666667,14.016666666666666
14.4,99.48333333333333,99.03333333333333,13.716666666666665
14.5,99.56666666666666,99.21666666666667,14.066666666666666
14.6,99.71666666666667,99.16666666666667,14.499999999999998
14.7,99.56666666666666,99.38333333333334,13.850000000000001
14.8,99.51666666666667,99.16666666666667,14.133333333333335
14.9,99.56666666666666,98.9,14.216666666666667
15.0,99.66666666666667,99.31666666666666,14.433333333333334
15.1,99.71666666666667,99.18333333333334,13.900000000000002
15.2,99.7,99.38333333333334,13.716666666666665
15.3,99.65,99.18333333333334,14.516666666666666
15.4,99.71666666666667,99.03333333333333,13.683333333333334
15.5,99.56666666666666,99.23333333333333,14.216666666666667
15.6,99.68333333333334,99.51666666666667,14.866666666666667
15.7,99.53333333333333,99.38333333333334,14.000000000000002
15.8,99.6,99.08333333333333,13.416666666666666
15.9,99.55000000000001,98.95,14.316666666666666
16.0,99.68333333333334,99.26666666666667,14.816666666666666
16.1,99.8,99.43333333333332,13.666666666666666
16.2,99.71666666666667,99.61666666666666,14.066666666666666
16.3,99.7,99.31666666666666,13.966666666666667
16.4,99.78333333333333,99.28333333333333,14.483333333333334
16.5,99.7,98.95,14.183333333333334
16.6,99.81666666666666,99.55000000000001,14.083333333333334
16.7,99.68333333333334,99.43333333333332,14.216666666666667
16.8,99.68333333333334,99.0,14.133333333333335
16.9,99.8,99.18333333333334,14.499999999999998
17.0,99.58333333333333,99.33333333333333,14.149999999999999
17.1,99.73333333333333,99.45,14.066666666666666
17.2,99.88333333333334,99.36666666666667,14.35
17.3,99.7,99.31666666666666,13.733333333333334
17.4,99.7,99.41666666666666,13.816666666666666
17.5,99.83333333333333,99.6,14.516666666666666
17.6,99.8,99.38333333333334,14.583333333333334
17.7,99.66666666666667,99.58333333333333,14.216666666666667
17.8,99.7,98.75,13.566666666666666
17.9,99.76666666666667,99.2,14.783333333333335
18.0,99.75,99.28333333333333,13.816666666666666
18.1,99.88333333333334,99.15,13.25
18.2,99.78333333333333,99.45,14.016666666666666
18.3,99.81666666666666,99.55000000000001,14.499999999999998
18.4,99.81666666666666,99.55000000000001,14.85
18.5,99.78333333333333,99.43333333333332,14.2
18.6,99.73333333333333,99.55000000000001,14.249999999999998
18.7,99.81666666666666,99.56666666666666,13.55
18.8,99.83333333333333,98.63333333333333,14.383333333333335
18.9,99.76666666666667,99.16666666666667,14.233333333333334
19.0,99.76666666666667,99.21666666666667,14.216666666666667
19.1,99.78333333333333,99.5,14.566666666666666
19.2,99.88333333333334,99.63333333333333,13.283333333333333
19.3,99.8,99.41666666666666,14.966666666666667
19.4,99.76666666666667,99.76666666666667,14.433333333333334
19.5,99.76666666666667,99.36666666666667,14.383333333333335
19.6,99.78333333333333,99.28333333333333,14.35
19.7,99.86666666666667,99.31666666666666,13.450000000000001
19.8,99.83333333333333,99.61666666666666,13.55
19.9,99.78333333333333,99.36666666666667,13.8
20.0,99.78333333333333,99.46666666666667,14.666666666666666
20.1,99.83333333333333,99.43333333333332,13.4
20.2,99.86666666666667,99.45,14.183333333333334
20.3,99.85000000000001,99.3,14.416666666666666
20.4,99.8,99.71666666666667,14.083333333333334
20.5,99.8,99.0,14.05
20.6,99.88333333333334,98.93333333333332,14.033333333333333
20.7,99.76666666666667,98.96666666666667,14.166666666666666
20.8,99.81666666666666,99.46666666666667,14.033333333333333
20.9,99.76666666666667,99.55000000000001,14.566666666666666
21.0,99.9,99.41666666666666,14.516666666666666
21.1,99.91666666666667,99.56666666666666,14.616666666666667
21.2,99.9,99.65,13.283333333333333
21.3,99.75,99.5,14.499999999999998


==> Figures/ttfs_0_1_spikes_shd.csv <==
Index,Time
0,0.06258088
1,0.12562792
2,0.22065929
3,0.057644844
4,0.06688168
5,0.091557585
6,0.05865706
7,0.07264539
8,0.054534186
9,0.08036985
10,0.08883809
11,0.06896626
12,0.04964855
13,0.096859746
14,0.06300565
15,0.073447526
16,0.080794804
17,0.07705974
18,0.10002848
19,0.08680617
20,0.14302194
21,0.078912124
22,0.065403484
23,0.07198989
24,0.08951221
25,0.20292
26,0.06699499
27,0.08364462
28,0.10347056
29,0.18018149
30,0.063473396
31,0.096005194
32,0.079064876
33,0.06779968
34,0.059509892
35,0.06408149
36,0.07892539
37,0.062428173
38,0.058315735
39,0.10154239
40,0.07922753
41,0.07047829
42,0.048671257
43,0.055933453
44,0.051897433
45,0.1816383
46,0.05162515
48,0.12975003
49,0.06508138
50,0.054412276
51,0.13988476
52,0.10429996
53,0.1830783
54,0.091763474
55,0.0629178
56,0.063065
57,0.059016474
59,0.07778766
60,0.06567844
61,0.061363924
62,0.12780069
63,0.049836066
64,0.08403141
65,0.048314348
66,0.0829446
67,0.21547413
68,0.058773674
69,0.082700714
70,0.06393114
71,0.43404737
72,0.07612227
73,0.093421094
74,0.085638925
75,0.098527305
76,0.14596854
77,0.054386295
78,0.0779893
79,0.06910117
80,0.07634487
81,0.055147197
82,0.2625042
83,0.14623159
84,0.059419394
85,0.07144622
86,0.27589852
87,0.066030264
88,0.07923938
89,0.09196278
90,0.09288328
91,0.0747877
92,0.075236395
93,0.05266582
94,0.12645954
95,0.07237659
96,0.06918554
97,0.29221424
98,0.10958075
99,0.18839025
100,0.05767553
101,0.07932141
102,0.050047334
103,0.22740512
104,0.09460838
105,0.14440204
106,0.057899304
107,0.074787684
108,0.073636465
109,0.2445793
110,0.07680056
111,0.090977505
112,0.05947554
113,0.06631787
114,0.08123622
115,0.065445
116,0.097334675
117,0.081677936
118,0.07557943
119,0.12194357
121,0.0989523
122,0.060162265
123,0.06317827
124,0.12039488
125,0.067186736
126,0.07989931
127,0.23234408


==> Figures/ttfs_1_1_spikes_shd.csv <==
Index,Time
0,0.29997572
1,0.0843969
2,0.13769104
5,0.121601366
6,0.20200388
7,0.1196621
9,0.10045218
10,0.32470617
12,0.100190215
13,0.13893479
14,0.15614969
15,0.17764452
18,0.14367186
19,0.095308274
20,0.28481486
22,0.18199089
23,0.08276607
24,0.15339075
28,0.07745772
30,0.07166882
31,0.118524246
35,0.16581182
36,0.13587493
37,0.2407742
38,0.2110127
39,0.118402205
41,0.079663016
42,0.11336874
44,0.10358157
47,0.55741614
48,0.096487805
49,0.32939
50,0.070871815
51,0.09914715
53,0.07729461
56,0.09059627
57,0.15803593
58,0.10725261
59,0.087095335
61,0.09211335
62,0.14455964
64,0.17654805
65,0.200349
66,0.11517608
67,0.5159838
68,0.08368561
69,0.33766276
70,0.096226476
71,0.1571654
73,0.20899688
75,0.11314857
82,0.46072266
83,0.12912826
84,0.09956112
85,0.08188585
88,0.3837752
89,0.3941284
90,0.1329287
91,0.0875061
93,0.21202467
94,0.13946538
95,0.1217976
96,0.21782933
97,0.08635822
98,0.2989264
100,0.12307689
103,0.10934394
104,0.22037616
105,0.14663643
106,0.16560347
107,0.10049438
108,0.19211641
112,0.14174677
113,0.19748296
114,0.06731312
116,0.18171053
120,0.13155459
123,0.120356716
124,0.22223432
127,0.28472742


==> Figures/typical_training.csv <==
Epoch,TTFS,Rate
0,9.8,9.8
0.9999166666666667,91.60000000000001,96.74000000000001
1.9999166666666666,93.71000000000001,97.72
2.9999166666666666,94.89999999999999,98.06
3.9999166666666666,95.75,98.35000000000001
4.999916666666667,96.36,98.42
5.999916666666667,96.36,98.45
6.999916666666667,96.55,98.41
7.999916666666667,97.00999999999999,98.58
8.999916666666667,97.16,98.6
9.999916666666667,97.08,98.49
10.999916666666667,97.45,98.68
11.999916666666667,97.19,98.67
12.999916666666667,97.32,98.74000000000001
13.999916666666667,97.25,98.71
14.999916666666667,97.25,98.7
15.999916666666667,97.50999999999999,98.72999999999999
16.999916666666667,97.59,98.72999999999999
17.999916666666667,97.35000000000001,98.86
18.999916666666667,97.56,98.83
19.999916666666667,97.2,98.82
20.999916666666667,97.6,98.78
21.999916666666667,97.53,98.82
22.999916666666667,96.33,98.82
23.999916666666667,97.55,98.75
24.999916666666667,96.65,98.8
25.999916666666667,97.3,98.74000000000001
26.999916666666667,97.39,98.8
27.999916666666667,13.26,98.79
28.999916666666667,13.239999999999998,98.77
29.999916666666667,13.239999999999998,98.79
30.999916666666667,13.239999999999998,98.79
31.999916666666667,13.239999999999998,98.75
32.999916666666664,13.239999999999998,98.75
33.999916666666664,13.239999999999998,98.82
34.999916666666664,13.239999999999998,98.8
35.999916666666664,13.239999999999998,98.77
36.999916666666664,13.239999999999998,98.78
37.999916666666664,13.239999999999998,98.77
38.999916666666664,13.239999999999998,98.81
39.999916666666664,13.239999999999998,98.77
40.999916666666664,13.239999999999998,98.81
41.999916666666664,13.239999999999998,98.83
42.999916666666664,13.239999999999998,98.8
43.999916666666664,13.239999999999998,98.75
44.999916666666664,13.239999999999998,98.79
45.999916666666664,13.239999999999998,98.77
46.999916666666664,13.239999999999998,98.76
47.999916666666664,13.239999999999998,98.7
48.999916666666664,13.239999999999998,98.81
49.999916666666664,13.239999999999998,98.74000000000001
50.999916666666664,13.239999999999998,98.76

